Explanations for Occluded Images

Existing algorithms for explaining the output of image classifiers perform poorly on inputs where the object of interest is partially occluded. We present a novel, black-box algorithm for computing explanations that uses a principled approach based on causal theory. We have implemented the method in the DEEPCOVER tool. We obtain explanations that are much more accurate than those generated by the existing explanation tools on images with occlusions and observe a level of performance comparable to the state of the art when explaining images without occlusions.

==> photobombing-explanation-size/causal.txt <==
#explanation size    #retained accuracy
0.0 0.02666666666666667
0.01 0.044444444444444446
0.02 0.08444444444444445
0.03 0.13333333333333333
0.04 0.19555555555555557
0.05 0.2222222222222222
0.06 0.27111111111111114
0.07 0.30666666666666664
0.08 0.3377777777777778
0.09 0.37777777777777777
0.1 0.4088888888888889
0.11 0.4533333333333333
0.12 0.48
0.13 0.52
0.14 0.5511111111111111
0.15 0.5555555555555556
0.16 0.5733333333333334
0.17 0.5955555555555555
0.18 0.6044444444444445
0.19 0.6266666666666667
0.2 0.6355555555555555
0.21 0.6533333333333333
0.22 0.6844444444444444
0.23 0.7111111111111111
0.24 0.72
0.25 0.7244444444444444
0.26 0.7422222222222222
0.27 0.76
0.28 0.7688888888888888
0.29 0.7822222222222223
0.3 0.8044444444444444
0.31 0.8222222222222222
0.32 0.8311111111111111
0.33 0.8444444444444444
0.34 0.8533333333333334
0.35 0.8622222222222222
0.36 0.8622222222222222
0.37 0.8622222222222222
0.38 0.8711111111111111
0.39 0.8844444444444445
0.4 0.8888888888888888
0.41 0.8977777777777778
0.42 0.9066666666666666
0.43 0.9066666666666666
0.44 0.9111111111111111
0.45 0.9111111111111111
0.46 0.9111111111111111
0.47 0.9111111111111111
0.48 0.9155555555555556
0.49 0.92
0.5 0.9288888888888889
0.51 0.9333333333333333
0.52 0.9377777777777778
0.53 0.9377777777777778
0.54 0.9466666666666667
0.55 0.9466666666666667
0.56 0.9511111111111111
0.57 0.9511111111111111
0.58 0.9511111111111111
0.59 0.9555555555555556
0.6 0.9555555555555556
0.61 0.9555555555555556
0.62 0.9555555555555556
0.63 0.96
0.64 0.96
0.65 0.96
0.66 0.96
0.67 0.96
0.68 0.96
0.69 0.9688888888888889
0.7 0.9733333333333334
0.71 0.9733333333333334
0.72 0.9822222222222222
0.73 0.9822222222222222
0.74 0.9822222222222222
0.75 0.9822222222222222
0.76 0.9822222222222222
0.77 0.9866666666666667
0.78 0.9866666666666667
0.79 0.9911111111111112
0.8 0.9955555555555555
0.81 0.9955555555555555
0.82 0.9955555555555555
0.83 0.9955555555555555
0.84 0.9955555555555555
0.85 0.9955555555555555
0.86 0.9955555555555555
0.87 0.9955555555555555
0.88 0.9955555555555555
0.89 0.9955555555555555
0.9 0.9955555555555555
0.91 0.9955555555555555
0.92 0.9955555555555555
0.93 0.9955555555555555
0.94 1.0
0.95 1.0
0.96 1.0
0.97 1.0
0.98 1.0
0.99 1.0


==> photobombing-explanation-size/ext.txt <==
#explanation size    #retained accuracy
0.0 0.0
0.01 0.0
0.02 0.0
0.03 0.01
0.04 0.01
0.05 0.01
0.06 0.01
0.07 0.01
0.08 0.01
0.09 0.01
0.1 0.03
0.11 0.06
0.12 0.06
0.13 0.07
0.14 0.08
0.15 0.09
0.16 0.1
0.17 0.1
0.18 0.11
0.19 0.12
0.2 0.12
0.21 0.12
0.22 0.15
0.23 0.15
0.24 0.15
0.25 0.18
0.26 0.19
0.27 0.2
0.28 0.2
0.29 0.23
0.3 0.24
0.31 0.25
0.32 0.26
0.33 0.26
0.34 0.29
0.35 0.32
0.36 0.35
0.37 0.39
0.38 0.39
0.39 0.39
0.4 0.39
0.41 0.4
0.42 0.4
0.43 0.41
0.44 0.43
0.45 0.46
0.46 0.46
0.47 0.49
0.48 0.53
0.49 0.53
0.5 0.55
0.51 0.55
0.52 0.55
0.53 0.58
0.54 0.6
0.55 0.6
0.56 0.61
0.57 0.61
0.58 0.62
0.59 0.64
0.6 0.65
0.61 0.66
0.62 0.67
0.63 0.68
0.64 0.68
0.65 0.69
0.66 0.69
0.67 0.7
0.68 0.7
0.69 0.7
0.7 0.71
0.71 0.71
0.72 0.72
0.73 0.76
0.74 0.78
0.75 0.79
0.76 0.8
0.77 0.81
0.78 0.81
0.79 0.81
0.8 0.83
0.81 0.84
0.82 0.85
0.83 0.87
0.84 0.89
0.85 0.9
0.86 0.92
0.87 0.93
0.88 0.94
0.89 0.94
0.9 0.94
0.91 0.97
0.92 0.97
0.93 0.97
0.94 0.98
0.95 0.99
0.96 0.99
0.97 0.99
0.98 0.99
0.99 1.0


==> photobombing-explanation-size/gbp.txt <==
#explanation size    #retained accuracy
0.0 0.0
0.0044444444444444444 0.0
0.008888888888888889 0.017777777777777778
0.013333333333333334 0.017777777777777778
0.017777777777777778 0.017777777777777778
0.022222222222222223 0.017777777777777778
0.02666666666666667 0.02666666666666667
0.03111111111111111 0.02666666666666667
0.035555555555555556 0.044444444444444446
0.04 0.044444444444444446
0.044444444444444446 0.044444444444444446
0.04888888888888889 0.057777777777777775
0.05333333333333334 0.057777777777777775
0.057777777777777775 0.06666666666666667
0.06222222222222222 0.06666666666666667
0.06666666666666667 0.06666666666666667
0.07111111111111111 0.06666666666666667
0.07555555555555556 0.08444444444444445
0.08 0.08444444444444445
0.08444444444444445 0.08444444444444445
0.08888888888888889 0.09333333333333334
0.09333333333333334 0.09333333333333334
0.09777777777777778 0.1111111111111111
0.10222222222222223 0.1111111111111111
0.10666666666666667 0.1111111111111111
0.1111111111111111 0.1111111111111111
0.11555555555555555 0.13333333333333333
0.12 0.13333333333333333
0.12444444444444444 0.13333333333333333
0.1288888888888889 0.14666666666666667
0.13333333333333333 0.14666666666666667
0.13777777777777778 0.15555555555555556
0.14222222222222222 0.15555555555555556
0.14666666666666667 0.16
0.1511111111111111 0.16
0.15555555555555556 0.18666666666666668
0.16 0.18666666666666668
0.16444444444444445 0.18666666666666668
0.1688888888888889 0.19111111111111112
0.17333333333333334 0.19111111111111112
0.17777777777777778 0.2
0.18222222222222223 0.2
0.18666666666666668 0.21333333333333335
0.19111111111111112 0.21333333333333335
0.19555555555555557 0.2311111111111111
0.2 0.2311111111111111
0.20444444444444446 0.2311111111111111
0.2088888888888889 0.23555555555555555
0.21333333333333335 0.23555555555555555
0.21777777777777776 0.23555555555555555
0.2222222222222222 0.23555555555555555
0.22666666666666666 0.24888888888888888
0.2311111111111111 0.24888888888888888
0.23555555555555555 0.24888888888888888
0.24 0.24888888888888888
0.24444444444444444 0.24888888888888888
0.24888888888888888 0.25333333333333335
0.25333333333333335 0.25333333333333335
0.2577777777777778 0.26222222222222225
0.26222222222222225 0.26222222222222225
0.26666666666666666 0.27555555555555555
0.27111111111111114 0.27555555555555555
0.27555555555555555 0.28
0.28 0.28
0.28444444444444444 0.28
0.28888888888888886 0.3111111111111111
0.29333333333333333 0.3111111111111111
0.29777777777777775 0.32
0.3022222222222222 0.32
0.30666666666666664 0.32
0.3111111111111111 0.32
0.31555555555555553 0.3288888888888889
0.32 0.3288888888888889
0.3244444444444444 0.3288888888888889
0.3288888888888889 0.3377777777777778
0.3333333333333333 0.3377777777777778
0.3377777777777778 0.3466666666666667
0.3422222222222222 0.3466666666666667
0.3466666666666667 0.36444444444444446
0.3511111111111111 0.36444444444444446
0.35555555555555557 0.37777777777777777
0.36 0.37777777777777777
0.36444444444444446 0.37777777777777777
0.3688888888888889 0.38222222222222224
0.37333333333333335 0.38222222222222224
0.37777777777777777 0.39555555555555555
0.38222222222222224 0.39555555555555555
0.38666666666666666 0.4
0.39111111111111113 0.4
0.39555555555555555 0.4266666666666667
0.4 0.4266666666666667
0.40444444444444444 0.4266666666666667
0.4088888888888889 0.43555555555555553
0.41333333333333333 0.43555555555555553
0.4177777777777778 0.4533333333333333
0.4222222222222222 0.4533333333333333
0.4266666666666667 0.4622222222222222
0.4311111111111111 0.4622222222222222
0.43555555555555553 0.4666666666666667
0.44 0.4666666666666667
0.4444444444444444 0.4666666666666667
0.4488888888888889 0.4711111111111111
0.4533333333333333 0.4711111111111111
0.4577777777777778 0.47555555555555556
0.4622222222222222 0.47555555555555556
0.4666666666666667 0.49333333333333335
0.4711111111111111 0.49333333333333335
0.47555555555555556 0.5022222222222222
0.48 0.5022222222222222
0.48444444444444446 0.5022222222222222
0.4888888888888889 0.5066666666666667
0.49333333333333335 0.5066666666666667
0.49777777777777776 0.5111111111111111
0.5022222222222222 0.5111111111111111
0.5066666666666667 0.5288888888888889
0.5111111111111111 0.5288888888888889
0.5155555555555555 0.5377777777777778
0.52 0.5377777777777778
0.5244444444444445 0.5377777777777778
0.5288888888888889 0.5466666666666666
0.5333333333333333 0.5466666666666666
0.5377777777777778 0.5644444444444444
0.5422222222222223 0.5644444444444444
0.5466666666666666 0.5688888888888889
0.5511111111111111 0.5688888888888889
0.5555555555555556 0.5777777777777777
0.56 0.5777777777777777
0.5644444444444444 0.5777777777777777
0.5688888888888889 0.6044444444444445
0.5733333333333334 0.6044444444444445
0.5777777777777777 0.6133333333333333
0.5822222222222222 0.6133333333333333
0.5866666666666667 0.6177777777777778
0.5911111111111111 0.6177777777777778
0.5955555555555555 0.6311111111111111
0.6 0.6311111111111111
0.6044444444444445 0.6311111111111111
0.6088888888888889 0.64
0.6133333333333333 0.64
0.6177777777777778 0.6488888888888888
0.6222222222222222 0.6488888888888888
0.6266666666666667 0.6622222222222223
0.6311111111111111 0.6622222222222223
0.6355555555555555 0.6622222222222223
0.64 0.6622222222222223
0.6444444444444445 0.6622222222222223
0.6488888888888888 0.6666666666666666
0.6533333333333333 0.6666666666666666
0.6577777777777778 0.6755555555555556
0.6622222222222223 0.6755555555555556
0.6666666666666666 0.68
0.6711111111111111 0.68
0.6755555555555556 0.68
0.68 0.68
0.6844444444444444 0.68
0.6888888888888889 0.68
0.6933333333333334 0.68
0.6977777777777778 0.6844444444444444
0.7022222222222222 0.6844444444444444
0.7066666666666667 0.6888888888888889
0.7111111111111111 0.6888888888888889
0.7155555555555555 0.7066666666666667
0.72 0.7066666666666667
0.7244444444444444 0.7066666666666667
0.7288888888888889 0.72
0.7333333333333333 0.72
0.7377777777777778 0.72
0.7422222222222222 0.72
0.7466666666666667 0.72
0.7511111111111111 0.72
0.7555555555555555 0.7288888888888889
0.76 0.7288888888888889
0.7644444444444445 0.7288888888888889
0.7688888888888888 0.7333333333333333
0.7733333333333333 0.7333333333333333
0.7777777777777778 0.7422222222222222
0.7822222222222223 0.7422222222222222
0.7866666666666666 0.7511111111111111
0.7911111111111111 0.7511111111111111
0.7955555555555556 0.7688888888888888
0.8 0.7688888888888888
0.8044444444444444 0.7688888888888888
0.8088888888888889 0.7866666666666666
0.8133333333333334 0.7866666666666666
0.8177777777777778 0.7911111111111111
0.8222222222222222 0.7911111111111111
0.8266666666666667 0.7955555555555556
0.8311111111111111 0.7955555555555556
0.8355555555555556 0.8044444444444444
0.84 0.8044444444444444
0.8444444444444444 0.8044444444444444
0.8488888888888889 0.8088888888888889
0.8533333333333334 0.8088888888888889
0.8577777777777778 0.8088888888888889
0.8622222222222222 0.8088888888888889
0.8666666666666667 0.8088888888888889
0.8711111111111111 0.8088888888888889
0.8755555555555555 0.8222222222222222
0.88 0.8222222222222222
0.8844444444444445 0.8222222222222222
0.8888888888888888 0.8355555555555556
0.8933333333333333 0.8355555555555556
0.8977777777777778 0.84
0.9022222222222223 0.84
0.9066666666666666 0.84
0.9111111111111111 0.84
0.9155555555555556 0.84
0.92 0.84
0.9244444444444444 0.84
0.9288888888888889 0.84
0.9333333333333333 0.84
0.9377777777777778 0.8444444444444444
0.9422222222222222 0.8444444444444444
0.9466666666666667 0.8488888888888889
0.9511111111111111 0.8488888888888889
0.9555555555555556 0.8622222222222222
0.96 0.8622222222222222
0.9644444444444444 0.8622222222222222
0.9688888888888889 0.8755555555555555
0.9733333333333334 0.8755555555555555
0.9777777777777777 0.8977777777777778
0.9822222222222222 0.8977777777777778
0.9866666666666667 0.9288888888888889
0.9911111111111112 0.9288888888888889
0.9955555555555555 1.0


==> photobombing-explanation-size/ig.txt <==
#explanation size    #retained accuracy
0.0 0.03
0.01 0.03
0.02 0.03
0.03 0.03
0.04 0.04
0.05 0.06
0.06 0.06
0.07 0.08
0.08 0.1
0.09 0.1
0.1 0.11
0.11 0.11
0.12 0.11
0.13 0.13
0.14 0.14
0.15 0.14
0.16 0.15
0.17 0.16
0.18 0.17
0.19 0.18
0.2 0.19
0.21 0.2
0.22 0.21
0.23 0.22
0.24 0.22
0.25 0.23
0.26 0.24
0.27 0.24
0.28 0.24
0.29 0.25
0.3 0.26
0.31 0.26
0.32 0.28
0.33 0.29
0.34 0.3
0.35 0.3
0.36 0.31
0.37 0.32
0.38 0.34
0.39 0.35
0.4 0.36
0.41 0.36
0.42 0.36
0.43 0.39
0.44 0.39
0.45 0.41
0.46 0.42
0.47 0.44
0.48 0.46
0.49 0.47
0.5 0.48
0.51 0.49
0.52 0.51
0.53 0.51
0.54 0.51
0.55 0.53
0.56 0.54
0.57 0.56
0.58 0.56
0.59 0.57
0.6 0.59
0.61 0.59
0.62 0.59
0.63 0.6
0.64 0.62
0.65 0.63
0.66 0.63
0.67 0.64
0.68 0.67
0.69 0.68
0.7 0.68
0.71 0.69
0.72 0.69
0.73 0.69
0.74 0.69
0.75 0.7
0.76 0.72
0.77 0.72
0.78 0.73
0.79 0.73
0.8 0.74
0.81 0.74
0.82 0.77
0.83 0.79
0.84 0.8
0.85 0.8
0.86 0.81
0.87 0.81
0.88 0.81
0.89 0.81
0.9 0.82
0.91 0.83
0.92 0.84
0.93 0.87
0.94 0.87
0.95 0.89
0.96 0.9
0.97 0.9
0.98 0.91
0.99 1.0


==> photobombing-explanation-size/lrp.txt <==
#explanation size    #retained accuracy
0.0 0.0
0.004464285714285714 0.0
0.008928571428571428 0.013392857142857142
0.013392857142857142 0.013392857142857142
0.017857142857142856 0.022321428571428572
0.022321428571428572 0.022321428571428572
0.026785714285714284 0.022321428571428572
0.03125 0.022321428571428572
0.03571428571428571 0.026785714285714284
0.04017857142857143 0.026785714285714284
0.044642857142857144 0.026785714285714284
0.049107142857142856 0.049107142857142856
0.05357142857142857 0.049107142857142856
0.05803571428571429 0.05357142857142857
0.0625 0.05357142857142857
0.06696428571428571 0.0625
0.07142857142857142 0.0625
0.07589285714285714 0.07142857142857142
0.08035714285714286 0.07142857142857142
0.08482142857142858 0.07142857142857142
0.08928571428571429 0.07589285714285714
0.09375 0.07589285714285714
0.09821428571428571 0.08482142857142858
0.10267857142857142 0.08482142857142858
0.10714285714285714 0.09821428571428571
0.11160714285714286 0.09821428571428571
0.11607142857142858 0.11607142857142858
0.12053571428571429 0.11607142857142858
0.125 0.11607142857142858
0.12946428571428573 0.13392857142857142
0.13392857142857142 0.13392857142857142
0.13839285714285715 0.14285714285714285
0.14285714285714285 0.14285714285714285
0.14732142857142858 0.15625
0.15178571428571427 0.15625
0.15625 0.16517857142857142
0.16071428571428573 0.16517857142857142
0.16517857142857142 0.16517857142857142
0.16964285714285715 0.1875
0.17410714285714285 0.1875
0.17857142857142858 0.20535714285714285
0.18303571428571427 0.20535714285714285
0.1875 0.22321428571428573
0.19196428571428573 0.22321428571428573
0.19642857142857142 0.24553571428571427
0.20089285714285715 0.24553571428571427
0.20535714285714285 0.24553571428571427
0.20982142857142858 0.25
0.21428571428571427 0.25
0.21875 0.25892857142857145
0.22321428571428573 0.25892857142857145
0.22767857142857142 0.26339285714285715
0.23214285714285715 0.26339285714285715
0.23660714285714285 0.2767857142857143
0.24107142857142858 0.2767857142857143
0.24553571428571427 0.29017857142857145
0.25 0.29017857142857145
0.2544642857142857 0.29017857142857145
0.25892857142857145 0.29910714285714285
0.26339285714285715 0.29910714285714285
0.26785714285714285 0.29910714285714285
0.27232142857142855 0.29910714285714285
0.2767857142857143 0.32142857142857145
0.28125 0.32142857142857145
0.2857142857142857 0.32589285714285715
0.29017857142857145 0.32589285714285715
0.29464285714285715 0.32589285714285715
0.29910714285714285 0.33482142857142855
0.30357142857142855 0.33482142857142855
0.3080357142857143 0.3392857142857143
0.3125 0.3392857142857143
0.3169642857142857 0.35267857142857145
0.32142857142857145 0.35267857142857145
0.32589285714285715 0.36160714285714285
0.33035714285714285 0.36160714285714285
0.33482142857142855 0.36160714285714285
0.3392857142857143 0.36607142857142855
0.34375 0.36607142857142855
0.3482142857142857 0.38392857142857145
0.35267857142857145 0.38392857142857145
0.35714285714285715 0.38392857142857145
0.36160714285714285 0.38392857142857145
0.36607142857142855 0.39285714285714285
0.3705357142857143 0.39285714285714285
0.375 0.39285714285714285
0.3794642857142857 0.39732142857142855
0.38392857142857145 0.39732142857142855
0.38839285714285715 0.40625
0.39285714285714285 0.40625
0.39732142857142855 0.42857142857142855
0.4017857142857143 0.42857142857142855
0.40625 0.4330357142857143
0.4107142857142857 0.4330357142857143
0.41517857142857145 0.4330357142857143
0.41964285714285715 0.4375
0.42410714285714285 0.4375
0.42857142857142855 0.45982142857142855
0.4330357142857143 0.45982142857142855
0.4375 0.46875
0.4419642857142857 0.46875
0.44642857142857145 0.47767857142857145
0.45089285714285715 0.47767857142857145
0.45535714285714285 0.47767857142857145
0.45982142857142855 0.4955357142857143
0.4642857142857143 0.4955357142857143
0.46875 0.5044642857142857
0.4732142857142857 0.5044642857142857
0.47767857142857145 0.5089285714285714
0.48214285714285715 0.5089285714285714
0.48660714285714285 0.5133928571428571
0.49107142857142855 0.5133928571428571
0.4955357142857143 0.5267857142857143
0.5 0.5267857142857143
0.5044642857142857 0.5267857142857143
0.5089285714285714 0.5267857142857143
0.5133928571428571 0.5267857142857143
0.5178571428571429 0.5357142857142857
0.5223214285714286 0.5357142857142857
0.5267857142857143 0.5446428571428571
0.53125 0.5446428571428571
0.5357142857142857 0.5580357142857143
0.5401785714285714 0.5580357142857143
0.5446428571428571 0.5580357142857143
0.5491071428571429 0.5580357142857143
0.5535714285714286 0.5580357142857143
0.5580357142857143 0.5669642857142857
0.5625 0.5669642857142857
0.5669642857142857 0.5714285714285714
0.5714285714285714 0.5714285714285714
0.5758928571428571 0.5892857142857143
0.5803571428571429 0.5892857142857143
0.5848214285714286 0.5892857142857143
0.5892857142857143 0.5892857142857143
0.59375 0.5892857142857143
0.5982142857142857 0.6116071428571429
0.6026785714285714 0.6116071428571429
0.6071428571428571 0.6294642857142857
0.6116071428571429 0.6294642857142857
0.6160714285714286 0.6428571428571429
0.6205357142857143 0.6428571428571429
0.625 0.6428571428571429
0.6294642857142857 0.6517857142857143
0.6339285714285714 0.6517857142857143
0.6383928571428571 0.6696428571428571
0.6428571428571429 0.6696428571428571
0.6473214285714286 0.6785714285714286
0.6517857142857143 0.6785714285714286
0.65625 0.6875
0.6607142857142857 0.6875
0.6651785714285714 0.6875
0.6696428571428571 0.6919642857142857
0.6741071428571429 0.6919642857142857
0.6785714285714286 0.6919642857142857
0.6830357142857143 0.6919642857142857
0.6875 0.7008928571428571
0.6919642857142857 0.7008928571428571
0.6964285714285714 0.7053571428571429
0.7008928571428571 0.7053571428571429
0.7053571428571429 0.7053571428571429
0.7098214285714286 0.71875
0.7142857142857143 0.71875
0.71875 0.71875
0.7232142857142857 0.71875
0.7276785714285714 0.71875
0.7321428571428571 0.71875
0.7366071428571429 0.7276785714285714
0.7410714285714286 0.7276785714285714
0.7455357142857143 0.7366071428571429
0.75 0.7366071428571429
0.7544642857142857 0.7366071428571429
0.7589285714285714 0.75
0.7633928571428571 0.75
0.7678571428571429 0.7544642857142857
0.7723214285714286 0.7544642857142857
0.7767857142857143 0.7678571428571429
0.78125 0.7678571428571429
0.7857142857142857 0.7767857142857143
0.7901785714285714 0.7767857142857143
0.7946428571428571 0.7767857142857143
0.7991071428571429 0.7901785714285714
0.8035714285714286 0.7901785714285714
0.8080357142857143 0.7946428571428571
0.8125 0.7946428571428571
0.8169642857142857 0.7991071428571429
0.8214285714285714 0.7991071428571429
0.8258928571428571 0.8125
0.8303571428571429 0.8125
0.8348214285714286 0.8125
0.8392857142857143 0.8214285714285714
0.84375 0.8214285714285714
0.8482142857142857 0.8303571428571429
0.8526785714285714 0.8303571428571429
0.8571428571428571 0.8303571428571429
0.8616071428571429 0.8303571428571429
0.8660714285714286 0.8482142857142857
0.8705357142857143 0.8482142857142857
0.875 0.8482142857142857
0.8794642857142857 0.8571428571428571
0.8839285714285714 0.8571428571428571
0.8883928571428571 0.8794642857142857
0.8928571428571429 0.8794642857142857
0.8973214285714286 0.8973214285714286
0.9017857142857143 0.8973214285714286
0.90625 0.8973214285714286
0.9107142857142857 0.8973214285714286
0.9151785714285714 0.8973214285714286
0.9196428571428571 0.9017857142857143
0.9241071428571429 0.9017857142857143
0.9285714285714286 0.90625
0.9330357142857143 0.90625
0.9375 0.9241071428571429
0.9419642857142857 0.9241071428571429
0.9464285714285714 0.9330357142857143
0.9508928571428571 0.9330357142857143
0.9553571428571429 0.9330357142857143
0.9598214285714286 0.9375
0.9642857142857143 0.9375
0.96875 0.9642857142857143
0.9732142857142857 0.9642857142857143
0.9776785714285714 0.9732142857142857
0.9821428571428571 0.9732142857142857
0.9866071428571429 0.9955357142857143
0.9910714285714286 0.9955357142857143
0.9955357142857143 1.0


==> photobombing-explanation-size/rap.txt <==
#explanation size    #retained accuracy
0.0 0.0
0.0045871559633027525 0.0
0.009174311926605505 0.013761467889908258
0.013761467889908258 0.013761467889908258
0.01834862385321101 0.022935779816513763
0.022935779816513763 0.022935779816513763
0.027522935779816515 0.04128440366972477
0.03211009174311927 0.04128440366972477
0.03669724770642202 0.06422018348623854
0.04128440366972477 0.06422018348623854
0.045871559633027525 0.0779816513761468
0.05045871559633028 0.0779816513761468
0.05504587155963303 0.0779816513761468
0.05963302752293578 0.12385321100917432
0.06422018348623854 0.12385321100917432
0.06880733944954129 0.1651376146788991
0.07339449541284404 0.1651376146788991
0.0779816513761468 0.18807339449541285
0.08256880733944955 0.18807339449541285
0.0871559633027523 0.21100917431192662
0.09174311926605505 0.21100917431192662
0.0963302752293578 0.22935779816513763
0.10091743119266056 0.22935779816513763
0.10550458715596331 0.24311926605504589
0.11009174311926606 0.24311926605504589
0.11467889908256881 0.24311926605504589
0.11926605504587157 0.26146788990825687
0.12385321100917432 0.26146788990825687
0.12844036697247707 0.2889908256880734
0.13302752293577982 0.2889908256880734
0.13761467889908258 0.3119266055045872
0.14220183486238533 0.3119266055045872
0.14678899082568808 0.3165137614678899
0.15137614678899083 0.3165137614678899
0.1559633027522936 0.3440366972477064
0.16055045871559634 0.3440366972477064
0.1651376146788991 0.3440366972477064
0.16972477064220184 0.3669724770642202
0.1743119266055046 0.3669724770642202
0.17889908256880735 0.38990825688073394
0.1834862385321101 0.38990825688073394
0.18807339449541285 0.39908256880733944
0.1926605504587156 0.39908256880733944
0.19724770642201836 0.41284403669724773
0.2018348623853211 0.41284403669724773
0.20642201834862386 0.43577981651376146
0.21100917431192662 0.43577981651376146
0.21559633027522937 0.44036697247706424
0.22018348623853212 0.44036697247706424
0.22477064220183487 0.44036697247706424
0.22935779816513763 0.44495412844036697
0.23394495412844038 0.44495412844036697
0.23853211009174313 0.47706422018348627
0.24311926605504589 0.47706422018348627
0.24770642201834864 0.481651376146789
0.25229357798165136 0.481651376146789
0.25688073394495414 0.4954128440366973
0.26146788990825687 0.4954128440366973
0.26605504587155965 0.5
0.2706422018348624 0.5
0.27522935779816515 0.5
0.2798165137614679 0.518348623853211
0.28440366972477066 0.518348623853211
0.2889908256880734 0.518348623853211
0.29357798165137616 0.518348623853211
0.2981651376146789 0.5229357798165137
0.30275229357798167 0.5229357798165137
0.3073394495412844 0.5321100917431193
0.3119266055045872 0.5321100917431193
0.3165137614678899 0.5412844036697247
0.3211009174311927 0.5412844036697247
0.3256880733944954 0.5412844036697247
0.3302752293577982 0.5412844036697247
0.3348623853211009 0.5412844036697247
0.3394495412844037 0.5458715596330275
0.3440366972477064 0.5458715596330275
0.3486238532110092 0.5596330275229358
0.3532110091743119 0.5596330275229358
0.3577981651376147 0.5825688073394495
0.3623853211009174 0.5825688073394495
0.3669724770642202 0.6100917431192661
0.37155963302752293 0.6100917431192661
0.3761467889908257 0.6100917431192661
0.38073394495412843 0.6100917431192661
0.3853211009174312 0.6100917431192661
0.38990825688073394 0.6238532110091743
0.3944954128440367 0.6238532110091743
0.39908256880733944 0.6330275229357798
0.4036697247706422 0.6330275229357798
0.40825688073394495 0.6376146788990825
0.41284403669724773 0.6376146788990825
0.41743119266055045 0.6422018348623854
0.42201834862385323 0.6422018348623854
0.42660550458715596 0.6559633027522935
0.43119266055045874 0.6559633027522935
0.43577981651376146 0.6697247706422018
0.44036697247706424 0.6697247706422018
0.44495412844036697 0.6697247706422018
0.44954128440366975 0.6834862385321101
0.4541284403669725 0.6834862385321101
0.45871559633027525 0.6926605504587156
0.463302752293578 0.6926605504587156
0.46788990825688076 0.6972477064220184
0.4724770642201835 0.6972477064220184
0.47706422018348627 0.7018348623853211
0.481651376146789 0.7018348623853211
0.48623853211009177 0.7110091743119266
0.4908256880733945 0.7110091743119266
0.4954128440366973 0.7201834862385321
0.5 0.7201834862385321
0.5045871559633027 0.7201834862385321
0.5091743119266054 0.7293577981651376
0.5137614678899083 0.7293577981651376
0.518348623853211 0.7293577981651376
0.5229357798165137 0.7293577981651376
0.5275229357798165 0.7339449541284404
0.5321100917431193 0.7339449541284404
0.536697247706422 0.7385321100917431
0.5412844036697247 0.7385321100917431
0.5458715596330275 0.7385321100917431
0.5504587155963303 0.7385321100917431
0.555045871559633 0.7385321100917431
0.5596330275229358 0.7477064220183486
0.5642201834862385 0.7477064220183486
0.5688073394495413 0.7614678899082569
0.573394495412844 0.7614678899082569
0.5779816513761468 0.7706422018348624
0.5825688073394495 0.7706422018348624
0.5871559633027523 0.7752293577981652
0.591743119266055 0.7752293577981652
0.5963302752293578 0.7798165137614679
0.6009174311926605 0.7798165137614679
0.6055045871559633 0.7889908256880734
0.6100917431192661 0.7889908256880734
0.6146788990825688 0.7889908256880734
0.6192660550458715 0.7935779816513762
0.6238532110091743 0.7935779816513762
0.6284403669724771 0.8073394495412844
0.6330275229357798 0.8073394495412844
0.6376146788990825 0.8073394495412844
0.6422018348623854 0.8073394495412844
0.6467889908256881 0.8073394495412844
0.6513761467889908 0.8073394495412844
0.6559633027522935 0.8165137614678899
0.6605504587155964 0.8165137614678899
0.6651376146788991 0.8165137614678899
0.6697247706422018 0.8211009174311926
0.6743119266055045 0.8211009174311926
0.6788990825688074 0.8211009174311926
0.6834862385321101 0.8211009174311926
0.6880733944954128 0.8302752293577982
0.6926605504587156 0.8302752293577982
0.6972477064220184 0.8394495412844036
0.7018348623853211 0.8394495412844036
0.7064220183486238 0.8486238532110092
0.7110091743119266 0.8486238532110092
0.7155963302752294 0.8486238532110092
0.7201834862385321 0.8486238532110092
0.7247706422018348 0.8486238532110092
0.7293577981651376 0.8532110091743119
0.7339449541284404 0.8532110091743119
0.7385321100917431 0.8577981651376146
0.7431192660550459 0.8577981651376146
0.7477064220183486 0.8577981651376146
0.7522935779816514 0.8577981651376146
0.7568807339449541 0.8623853211009175
0.7614678899082569 0.8623853211009175
0.7660550458715596 0.8669724770642202
0.7706422018348624 0.8669724770642202
0.7752293577981652 0.8669724770642202
0.7798165137614679 0.8715596330275229
0.7844036697247706 0.8715596330275229
0.7889908256880734 0.8807339449541285
0.7935779816513762 0.8807339449541285
0.7981651376146789 0.8853211009174312
0.8027522935779816 0.8853211009174312
0.8073394495412844 0.8899082568807339
0.8119266055045872 0.8899082568807339
0.8165137614678899 0.8944954128440367
0.8211009174311926 0.8944954128440367
0.8256880733944955 0.8944954128440367
0.8302752293577982 0.8944954128440367
0.8348623853211009 0.8944954128440367
0.8394495412844036 0.8990825688073395
0.8440366972477065 0.8990825688073395
0.8486238532110092 0.908256880733945
0.8532110091743119 0.908256880733945
0.8577981651376146 0.908256880733945
0.8623853211009175 0.908256880733945
0.8669724770642202 0.9128440366972477
0.8715596330275229 0.9128440366972477
0.8761467889908257 0.9174311926605505
0.8807339449541285 0.9174311926605505
0.8853211009174312 0.9174311926605505
0.8899082568807339 0.9220183486238532
0.8944954128440367 0.9220183486238532
0.8990825688073395 0.9220183486238532
0.9036697247706422 0.9220183486238532
0.908256880733945 0.926605504587156
0.9128440366972477 0.926605504587156
0.9174311926605505 0.9311926605504587
0.9220183486238532 0.9311926605504587
0.926605504587156 0.9357798165137615
0.9311926605504587 0.9357798165137615
0.9357798165137615 0.944954128440367
0.9403669724770642 0.944954128440367
0.944954128440367 0.944954128440367
0.9495412844036697 0.9541284403669725
0.9541284403669725 0.9541284403669725
0.9587155963302753 0.9587155963302753
0.963302752293578 0.9587155963302753
0.9678899082568807 0.963302752293578
0.9724770642201835 0.963302752293578
0.9770642201834863 0.981651376146789
0.981651376146789 0.981651376146789
0.9862385321100917 0.981651376146789
0.9908256880733946 0.981651376146789
0.9954128440366973 1.0


==> photobombing-explanation-size/rise.txt <==
#explanation size    #retained accuracy
0.0 0.008264462809917356
0.01 0.01652892561983471
0.02 0.03305785123966942
0.03 0.05785123966942149
0.04 0.08264462809917356
0.05 0.11570247933884298
0.06 0.1487603305785124
0.07 0.17355371900826447
0.08 0.19834710743801653
0.09 0.21487603305785125
0.1 0.23140495867768596
0.11 0.2644628099173554
0.12 0.2727272727272727
0.13 0.2975206611570248
0.14 0.32231404958677684
0.15 0.34710743801652894
0.16 0.371900826446281
0.17 0.38016528925619836
0.18 0.39669421487603307
0.19 0.4049586776859504
0.2 0.4132231404958678
0.21 0.4380165289256198
0.22 0.4462809917355372
0.23 0.4628099173553719
0.24 0.4793388429752066
0.25 0.512396694214876
0.26 0.5206611570247934
0.27 0.5289256198347108
0.28 0.5371900826446281
0.29 0.5537190082644629
0.3 0.5702479338842975
0.31 0.5702479338842975
0.32 0.5867768595041323
0.33 0.5950413223140496
0.34 0.6033057851239669
0.35 0.6115702479338843
0.36 0.6363636363636364
0.37 0.6611570247933884
0.38 0.6611570247933884
0.39 0.6776859504132231
0.4 0.6942148760330579
0.41 0.7024793388429752
0.42 0.7107438016528925
0.43 0.71900826446281
0.44 0.71900826446281
0.45 0.71900826446281
0.46 0.7355371900826446
0.47 0.7355371900826446
0.48 0.743801652892562
0.49 0.7603305785123967
0.5 0.768595041322314
0.51 0.7851239669421488
0.52 0.7851239669421488
0.53 0.8016528925619835
0.54 0.8099173553719008
0.55 0.8264462809917356
0.56 0.8347107438016529
0.57 0.8347107438016529
0.58 0.8429752066115702
0.59 0.8429752066115702
0.6 0.859504132231405
0.61 0.859504132231405
0.62 0.8677685950413223
0.63 0.8677685950413223
0.64 0.8677685950413223
0.65 0.8842975206611571
0.66 0.8842975206611571
0.67 0.8842975206611571
0.68 0.8842975206611571
0.69 0.8842975206611571
0.7 0.8842975206611571
0.71 0.8925619834710744
0.72 0.8925619834710744
0.73 0.9090909090909091
0.74 0.9090909090909091
0.75 0.9338842975206612
0.76 0.9338842975206612
0.77 0.9338842975206612
0.78 0.9338842975206612
0.79 0.9421487603305785
0.8 0.9504132231404959
0.81 0.9586776859504132
0.82 0.9752066115702479
0.83 0.9752066115702479
0.84 0.9752066115702479
0.85 0.9834710743801653
0.86 0.9834710743801653
0.87 0.9834710743801653
0.88 0.9834710743801653
0.89 0.9834710743801653
0.9 0.9917355371900827
0.91 0.9917355371900827
0.92 0.9917355371900827
0.93 1.0
0.94 1.0
0.95 1.0
0.96 1.0
0.97 1.0
0.98 1.0
0.99 1.0


==> photobombing-explanation-size/sbfl.txt <==
#explanation size    #retained accuracy
0.0 0.008771929824561403
0.01 0.029239766081871343
0.02 0.043859649122807015
0.03 0.05847953216374269
0.04 0.09064327485380116
0.05 0.11695906432748537
0.06 0.15204678362573099
0.07 0.19298245614035087
0.08 0.2134502923976608
0.09 0.23976608187134502
0.1 0.260233918128655
0.11 0.29239766081871343
0.12 0.30701754385964913
0.13 0.3216374269005848
0.14 0.3391812865497076
0.15 0.35964912280701755
0.16 0.3830409356725146
0.17 0.40350877192982454
0.18 0.42105263157894735
0.19 0.4298245614035088
0.2 0.4473684210526316
0.21 0.4619883040935672
0.22 0.4853801169590643
0.23 0.5058479532163743
0.24 0.5146198830409356
0.25 0.5350877192982456
0.26 0.5409356725146199
0.27 0.5497076023391813
0.28 0.564327485380117
0.29 0.5760233918128655
0.3 0.5847953216374269
0.31 0.6052631578947368
0.32 0.6169590643274854
0.33 0.6403508771929824
0.34 0.6578947368421053
0.35 0.6783625730994152
0.36 0.6900584795321637
0.37 0.7046783625730995
0.38 0.7105263157894737
0.39 0.7192982456140351
0.4 0.7280701754385965
0.41 0.7368421052631579
0.42 0.7485380116959064
0.43 0.7543859649122807
0.44 0.7631578947368421
0.45 0.7660818713450293
0.46 0.7748538011695907
0.47 0.7807017543859649
0.48 0.783625730994152
0.49 0.7865497076023392
0.5 0.7894736842105263
0.51 0.7982456140350878
0.52 0.8099415204678363
0.53 0.8157894736842105
0.54 0.8157894736842105
0.55 0.8216374269005848
0.56 0.8304093567251462
0.57 0.8333333333333334
0.58 0.8362573099415205
0.59 0.8362573099415205
0.6 0.8508771929824561
0.61 0.8625730994152047
0.62 0.868421052631579
0.63 0.8771929824561403
0.64 0.8947368421052632
0.65 0.8976608187134503
0.66 0.9005847953216374
0.67 0.9064327485380117
0.68 0.9064327485380117
0.69 0.9093567251461988
0.7 0.9181286549707602
0.71 0.9239766081871345
0.72 0.9327485380116959
0.73 0.9385964912280702
0.74 0.9385964912280702
0.75 0.9385964912280702
0.76 0.9415204678362573
0.77 0.9473684210526315
0.78 0.9532163742690059
0.79 0.9590643274853801
0.8 0.9619883040935673
0.81 0.9649122807017544
0.82 0.9707602339181286
0.83 0.9707602339181286
0.84 0.9736842105263158
0.85 0.9736842105263158
0.86 0.97953216374269
0.87 0.97953216374269
0.88 0.97953216374269
0.89 0.9853801169590644
0.9 0.9853801169590644
0.91 0.9853801169590644
0.92 0.9883040935672515
0.93 0.9912280701754386
0.94 0.9912280701754386
0.95 0.9912280701754386
0.96 0.9941520467836257
0.97 0.9941520467836257
0.98 0.9941520467836257
0.99 1.0


==> photobombing-intersection/causal.txt <==
#explanation size    #retained accuracy
0.0 0.6
0.0044444444444444444 0.6177777777777778
0.008888888888888889 0.6444444444444445
0.013333333333333334 0.6533333333333333
0.017777777777777778 0.6622222222222223
0.022222222222222223 0.6755555555555556
0.02666666666666667 0.6755555555555556
0.03111111111111111 0.6844444444444444
0.035555555555555556 0.6888888888888889
0.04 0.6977777777777778
0.044444444444444446 0.6977777777777778
0.04888888888888889 0.6977777777777778
0.05333333333333334 0.7066666666666667
0.057777777777777775 0.7066666666666667
0.06222222222222222 0.7111111111111111
0.06666666666666667 0.7155555555555555
0.07111111111111111 0.7155555555555555
0.07555555555555556 0.7244444444444444
0.08 0.7288888888888889
0.08444444444444445 0.7333333333333333
0.08888888888888889 0.7377777777777778
0.09333333333333334 0.7422222222222222
0.09777777777777778 0.7422222222222222
0.10222222222222223 0.7511111111111111
0.10666666666666667 0.76
0.1111111111111111 0.76
0.11555555555555555 0.7688888888888888
0.12 0.7733333333333333
0.12444444444444444 0.7866666666666666
0.1288888888888889 0.7866666666666666
0.13333333333333333 0.7866666666666666
0.13777777777777778 0.7866666666666666
0.14222222222222222 0.7911111111111111
0.14666666666666667 0.7911111111111111
0.1511111111111111 0.7955555555555556
0.15555555555555556 0.8
0.16 0.8044444444444444
0.16444444444444445 0.8088888888888889
0.1688888888888889 0.8133333333333334
0.17333333333333334 0.8133333333333334
0.17777777777777778 0.8133333333333334
0.18222222222222223 0.8133333333333334
0.18666666666666668 0.8133333333333334
0.19111111111111112 0.8133333333333334
0.19555555555555557 0.8177777777777778
0.2 0.8266666666666667
0.20444444444444446 0.8266666666666667
0.2088888888888889 0.8266666666666667
0.21333333333333335 0.8266666666666667
0.21777777777777776 0.8266666666666667
0.2222222222222222 0.8311111111111111
0.22666666666666666 0.8355555555555556
0.2311111111111111 0.84
0.23555555555555555 0.8444444444444444
0.24 0.8488888888888889
0.24444444444444444 0.8577777777777778
0.24888888888888888 0.8666666666666667
0.25333333333333335 0.8666666666666667
0.2577777777777778 0.8666666666666667
0.26222222222222225 0.8666666666666667
0.26666666666666666 0.8666666666666667
0.27111111111111114 0.8666666666666667
0.27555555555555555 0.8666666666666667
0.28 0.8755555555555555
0.28444444444444444 0.88
0.28888888888888886 0.8844444444444445
0.29333333333333333 0.8888888888888888
0.29777777777777775 0.8888888888888888
0.3022222222222222 0.8888888888888888
0.30666666666666664 0.8933333333333333
0.3111111111111111 0.8933333333333333
0.31555555555555553 0.8933333333333333
0.32 0.8933333333333333
0.3244444444444444 0.8933333333333333
0.3288888888888889 0.8933333333333333
0.3333333333333333 0.8933333333333333
0.3377777777777778 0.8933333333333333
0.3422222222222222 0.8977777777777778
0.3466666666666667 0.8977777777777778
0.3511111111111111 0.8977777777777778
0.35555555555555557 0.9022222222222223
0.36 0.9022222222222223
0.36444444444444446 0.9022222222222223
0.3688888888888889 0.9022222222222223
0.37333333333333335 0.9022222222222223
0.37777777777777777 0.9022222222222223
0.38222222222222224 0.9022222222222223
0.38666666666666666 0.9022222222222223
0.39111111111111113 0.9022222222222223
0.39555555555555555 0.9022222222222223
0.4 0.9022222222222223
0.40444444444444444 0.9022222222222223
0.4088888888888889 0.9066666666666666
0.41333333333333333 0.9066666666666666
0.4177777777777778 0.9066666666666666
0.4222222222222222 0.9066666666666666
0.4266666666666667 0.9155555555555556
0.4311111111111111 0.9155555555555556
0.43555555555555553 0.9155555555555556
0.44 0.9244444444444444
0.4444444444444444 0.9244444444444444
0.4488888888888889 0.9244444444444444
0.4533333333333333 0.9288888888888889
0.4577777777777778 0.9288888888888889
0.4622222222222222 0.9288888888888889
0.4666666666666667 0.9288888888888889
0.4711111111111111 0.9288888888888889
0.47555555555555556 0.9288888888888889
0.48 0.9333333333333333
0.48444444444444446 0.9333333333333333
0.4888888888888889 0.9333333333333333
0.49333333333333335 0.9333333333333333
0.49777777777777776 0.9333333333333333
0.5022222222222222 0.9333333333333333
0.5066666666666667 0.9333333333333333
0.5111111111111111 0.9333333333333333
0.5155555555555555 0.9377777777777778
0.52 0.9377777777777778
0.5244444444444445 0.9377777777777778
0.5288888888888889 0.9377777777777778
0.5333333333333333 0.9377777777777778
0.5377777777777778 0.9377777777777778
0.5422222222222223 0.9377777777777778
0.5466666666666666 0.9422222222222222
0.5511111111111111 0.9422222222222222
0.5555555555555556 0.9422222222222222
0.56 0.9422222222222222
0.5644444444444444 0.9422222222222222
0.5688888888888889 0.9422222222222222
0.5733333333333334 0.9422222222222222
0.5777777777777777 0.9422222222222222
0.5822222222222222 0.9422222222222222
0.5866666666666667 0.9422222222222222
0.5911111111111111 0.9422222222222222
0.5955555555555555 0.9422222222222222
0.6 0.9422222222222222
0.6044444444444445 0.9422222222222222
0.6088888888888889 0.9422222222222222
0.6133333333333333 0.9422222222222222
0.6177777777777778 0.9422222222222222
0.6222222222222222 0.9422222222222222
0.6266666666666667 0.9422222222222222
0.6311111111111111 0.9422222222222222
0.6355555555555555 0.9511111111111111
0.64 0.9511111111111111
0.6444444444444445 0.9555555555555556
0.6488888888888888 0.9555555555555556
0.6533333333333333 0.9555555555555556
0.6577777777777778 0.9644444444444444
0.6622222222222223 0.9644444444444444
0.6666666666666666 0.9688888888888889
0.6711111111111111 0.9688888888888889
0.6755555555555556 0.9688888888888889
0.68 0.9688888888888889
0.6844444444444444 0.9688888888888889
0.6888888888888889 0.9688888888888889
0.6933333333333334 0.9688888888888889
0.6977777777777778 0.9688888888888889
0.7022222222222222 0.9688888888888889
0.7066666666666667 0.9688888888888889
0.7111111111111111 0.9688888888888889
0.7155555555555555 0.9688888888888889
0.72 0.9688888888888889
0.7244444444444444 0.9688888888888889
0.7288888888888889 0.9733333333333334
0.7333333333333333 0.9733333333333334
0.7377777777777778 0.9733333333333334
0.7422222222222222 0.9733333333333334
0.7466666666666667 0.9733333333333334
0.7511111111111111 0.9733333333333334
0.7555555555555555 0.9733333333333334
0.76 0.9733333333333334
0.7644444444444445 0.9777777777777777
0.7688888888888888 0.9777777777777777
0.7733333333333333 0.9777777777777777
0.7777777777777778 0.9777777777777777
0.7822222222222223 0.9777777777777777
0.7866666666666666 0.9777777777777777
0.7911111111111111 0.9777777777777777
0.7955555555555556 0.9777777777777777
0.8 0.9777777777777777
0.8044444444444444 0.9777777777777777
0.8088888888888889 0.9777777777777777
0.8133333333333334 0.9777777777777777
0.8177777777777778 0.9777777777777777
0.8222222222222222 0.9822222222222222
0.8266666666666667 0.9822222222222222
0.8311111111111111 0.9822222222222222
0.8355555555555556 0.9822222222222222
0.84 0.9822222222222222
0.8444444444444444 0.9822222222222222
0.8488888888888889 0.9822222222222222
0.8533333333333334 0.9822222222222222
0.8577777777777778 0.9822222222222222
0.8622222222222222 0.9822222222222222
0.8666666666666667 0.9866666666666667
0.8711111111111111 0.9866666666666667
0.8755555555555555 0.9866666666666667
0.88 0.9866666666666667
0.8844444444444445 0.9866666666666667
0.8888888888888888 0.9866666666666667
0.8933333333333333 0.9866666666666667
0.8977777777777778 0.9866666666666667
0.9022222222222223 0.9866666666666667
0.9066666666666666 0.9866666666666667
0.9111111111111111 0.9866666666666667
0.9155555555555556 0.9866666666666667
0.92 0.9866666666666667
0.9244444444444444 0.9911111111111112
0.9288888888888889 0.9911111111111112
0.9333333333333333 0.9911111111111112
0.9377777777777778 0.9911111111111112
0.9422222222222222 0.9911111111111112
0.9466666666666667 0.9911111111111112
0.9511111111111111 0.9911111111111112
0.9555555555555556 0.9911111111111112
0.96 0.9911111111111112
0.9644444444444444 0.9911111111111112
0.9688888888888889 0.9911111111111112
0.9733333333333334 0.9911111111111112
0.9777777777777777 0.9911111111111112
0.9822222222222222 0.9911111111111112
0.9866666666666667 0.9911111111111112
0.9911111111111112 0.9911111111111112
0.9955555555555555 1.0


==> photobombing-intersection/ext.txt <==
#explanation size    #retained accuracy
0.0 0.06
0.01 0.06
0.02 0.06
0.03 0.06
0.04 0.06
0.05 0.06
0.06 0.09
0.07 0.09
0.08 0.09
0.09 0.1
0.1 0.1
0.11 0.1
0.12 0.11
0.13 0.12
0.14 0.14
0.15 0.14
0.16 0.17
0.17 0.18
0.18 0.18
0.19 0.18
0.2 0.18
0.21 0.19
0.22 0.19
0.23 0.19
0.24 0.19
0.25 0.19
0.26 0.19
0.27 0.2
0.28 0.2
0.29 0.2
0.3 0.21
0.31 0.22
0.32 0.22
0.33 0.23
0.34 0.24
0.35 0.24
0.36 0.26
0.37 0.26
0.38 0.27
0.39 0.28
0.4 0.29
0.41 0.29
0.42 0.3
0.43 0.32
0.44 0.32
0.45 0.34
0.46 0.35
0.47 0.36
0.48 0.36
0.49 0.36
0.5 0.36
0.51 0.36
0.52 0.36
0.53 0.36
0.54 0.36
0.55 0.39
0.56 0.4
0.57 0.42
0.58 0.42
0.59 0.42
0.6 0.42
0.61 0.43
0.62 0.44
0.63 0.44
0.64 0.44
0.65 0.44
0.66 0.44
0.67 0.46
0.68 0.48
0.69 0.48
0.7 0.48
0.71 0.48
0.72 0.49
0.73 0.5
0.74 0.5
0.75 0.52
0.76 0.52
0.77 0.54
0.78 0.55
0.79 0.55
0.8 0.55
0.81 0.56
0.82 0.56
0.83 0.56
0.84 0.56
0.85 0.56
0.86 0.59
0.87 0.6
0.88 0.6
0.89 0.62
0.9 0.62
0.91 0.65
0.92 0.67
0.93 0.7
0.94 0.7
0.95 0.74
0.96 0.74
0.97 0.75
0.98 0.79
0.99 1.0


==> photobombing-intersection/gbp.txt <==
#explanation size    #retained accuracy
0.0 0.08
0.0044444444444444444 0.11555555555555555
0.008888888888888889 0.14666666666666667
0.013333333333333334 0.17333333333333334
0.017777777777777778 0.19111111111111112
0.022222222222222223 0.21333333333333335
0.02666666666666667 0.21777777777777776
0.03111111111111111 0.25333333333333335
0.035555555555555556 0.28
0.04 0.31555555555555553
0.044444444444444446 0.32
0.04888888888888889 0.3333333333333333
0.05333333333333334 0.3333333333333333
0.057777777777777775 0.3377777777777778
0.06222222222222222 0.3422222222222222
0.06666666666666667 0.3511111111111111
0.07111111111111111 0.36444444444444446
0.07555555555555556 0.38222222222222224
0.08 0.38222222222222224
0.08444444444444445 0.39111111111111113
0.08888888888888889 0.4088888888888889
0.09333333333333334 0.4088888888888889
0.09777777777777778 0.41333333333333333
0.10222222222222223 0.4266666666666667
0.10666666666666667 0.43555555555555553
0.1111111111111111 0.44
0.11555555555555555 0.4577777777777778
0.12 0.47555555555555556
0.12444444444444444 0.48
0.1288888888888889 0.48444444444444446
0.13333333333333333 0.49777777777777776
0.13777777777777778 0.5111111111111111
0.14222222222222222 0.5155555555555555
0.14666666666666667 0.5288888888888889
0.1511111111111111 0.5333333333333333
0.15555555555555556 0.5377777777777778
0.16 0.5422222222222223
0.16444444444444445 0.5422222222222223
0.1688888888888889 0.5555555555555556
0.17333333333333334 0.56
0.17777777777777778 0.5688888888888889
0.18222222222222223 0.5688888888888889
0.18666666666666668 0.5733333333333334
0.19111111111111112 0.5777777777777777
0.19555555555555557 0.5777777777777777
0.2 0.5822222222222222
0.20444444444444446 0.5822222222222222
0.2088888888888889 0.5822222222222222
0.21333333333333335 0.5911111111111111
0.21777777777777776 0.5911111111111111
0.2222222222222222 0.6
0.22666666666666666 0.6
0.2311111111111111 0.6044444444444445
0.23555555555555555 0.6044444444444445
0.24 0.6044444444444445
0.24444444444444444 0.6044444444444445
0.24888888888888888 0.6044444444444445
0.25333333333333335 0.6088888888888889
0.2577777777777778 0.6133333333333333
0.26222222222222225 0.6177777777777778
0.26666666666666666 0.6177777777777778
0.27111111111111114 0.6222222222222222
0.27555555555555555 0.6266666666666667
0.28 0.64
0.28444444444444444 0.64
0.28888888888888886 0.6444444444444445
0.29333333333333333 0.6488888888888888
0.29777777777777775 0.6488888888888888
0.3022222222222222 0.6533333333333333
0.30666666666666664 0.6711111111111111
0.3111111111111111 0.6711111111111111
0.31555555555555553 0.6755555555555556
0.32 0.6755555555555556
0.3244444444444444 0.68
0.3288888888888889 0.6888888888888889
0.3333333333333333 0.6933333333333334
0.3377777777777778 0.6933333333333334
0.3422222222222222 0.6977777777777778
0.3466666666666667 0.7022222222222222
0.3511111111111111 0.7022222222222222
0.35555555555555557 0.7022222222222222
0.36 0.7022222222222222
0.36444444444444446 0.7022222222222222
0.3688888888888889 0.7022222222222222
0.37333333333333335 0.7022222222222222
0.37777777777777777 0.7066666666666667
0.38222222222222224 0.7066666666666667
0.38666666666666666 0.7066666666666667
0.39111111111111113 0.7066666666666667
0.39555555555555555 0.7066666666666667
0.4 0.7111111111111111
0.40444444444444444 0.7155555555555555
0.4088888888888889 0.7155555555555555
0.41333333333333333 0.7155555555555555
0.4177777777777778 0.7155555555555555
0.4222222222222222 0.7155555555555555
0.4266666666666667 0.7244444444444444
0.4311111111111111 0.7333333333333333
0.43555555555555553 0.7422222222222222
0.44 0.7466666666666667
0.4444444444444444 0.7466666666666667
0.4488888888888889 0.7466666666666667
0.4533333333333333 0.7466666666666667
0.4577777777777778 0.7466666666666667
0.4622222222222222 0.7466666666666667
0.4666666666666667 0.7511111111111111
0.4711111111111111 0.7511111111111111
0.47555555555555556 0.7511111111111111
0.48 0.7511111111111111
0.48444444444444446 0.7511111111111111
0.4888888888888889 0.7511111111111111
0.49333333333333335 0.7511111111111111
0.49777777777777776 0.7511111111111111
0.5022222222222222 0.7511111111111111
0.5066666666666667 0.7511111111111111
0.5111111111111111 0.7511111111111111
0.5155555555555555 0.7555555555555555
0.52 0.7555555555555555
0.5244444444444445 0.7555555555555555
0.5288888888888889 0.7555555555555555
0.5333333333333333 0.76
0.5377777777777778 0.76
0.5422222222222223 0.76
0.5466666666666666 0.7644444444444445
0.5511111111111111 0.7644444444444445
0.5555555555555556 0.7644444444444445
0.56 0.7644444444444445
0.5644444444444444 0.7644444444444445
0.5688888888888889 0.7644444444444445
0.5733333333333334 0.7644444444444445
0.5777777777777777 0.7644444444444445
0.5822222222222222 0.7644444444444445
0.5866666666666667 0.7644444444444445
0.5911111111111111 0.7644444444444445
0.5955555555555555 0.7644444444444445
0.6 0.7644444444444445
0.6044444444444445 0.7644444444444445
0.6088888888888889 0.7644444444444445
0.6133333333333333 0.7644444444444445
0.6177777777777778 0.7644444444444445
0.6222222222222222 0.7644444444444445
0.6266666666666667 0.7688888888888888
0.6311111111111111 0.7733333333333333
0.6355555555555555 0.7733333333333333
0.64 0.7733333333333333
0.6444444444444445 0.7733333333333333
0.6488888888888888 0.7777777777777778
0.6533333333333333 0.7822222222222223
0.6577777777777778 0.7822222222222223
0.6622222222222223 0.7866666666666666
0.6666666666666666 0.7866666666666666
0.6711111111111111 0.7866666666666666
0.6755555555555556 0.7866666666666666
0.68 0.7866666666666666
0.6844444444444444 0.7866666666666666
0.6888888888888889 0.7866666666666666
0.6933333333333334 0.7866666666666666
0.6977777777777778 0.7911111111111111
0.7022222222222222 0.7911111111111111
0.7066666666666667 0.7911111111111111
0.7111111111111111 0.7911111111111111
0.7155555555555555 0.7911111111111111
0.72 0.7911111111111111
0.7244444444444444 0.7911111111111111
0.7288888888888889 0.7911111111111111
0.7333333333333333 0.7955555555555556
0.7377777777777778 0.7955555555555556
0.7422222222222222 0.8044444444444444
0.7466666666666667 0.8044444444444444
0.7511111111111111 0.8088888888888889
0.7555555555555555 0.8088888888888889
0.76 0.8088888888888889
0.7644444444444445 0.8088888888888889
0.7688888888888888 0.8088888888888889
0.7733333333333333 0.8088888888888889
0.7777777777777778 0.8088888888888889
0.7822222222222223 0.8133333333333334
0.7866666666666666 0.8177777777777778
0.7911111111111111 0.8177777777777778
0.7955555555555556 0.8266666666666667
0.8 0.8266666666666667
0.8044444444444444 0.8266666666666667
0.8088888888888889 0.8266666666666667
0.8133333333333334 0.8266666666666667
0.8177777777777778 0.8266666666666667
0.8222222222222222 0.8266666666666667
0.8266666666666667 0.8311111111111111
0.8311111111111111 0.8355555555555556
0.8355555555555556 0.8355555555555556
0.84 0.8355555555555556
0.8444444444444444 0.84
0.8488888888888889 0.8488888888888889
0.8533333333333334 0.8533333333333334
0.8577777777777778 0.8577777777777778
0.8622222222222222 0.8577777777777778
0.8666666666666667 0.8577777777777778
0.8711111111111111 0.8577777777777778
0.8755555555555555 0.8622222222222222
0.88 0.8622222222222222
0.8844444444444445 0.8622222222222222
0.8888888888888888 0.8622222222222222
0.8933333333333333 0.8622222222222222
0.8977777777777778 0.8666666666666667
0.9022222222222223 0.8711111111111111
0.9066666666666666 0.8755555555555555
0.9111111111111111 0.8755555555555555
0.9155555555555556 0.8755555555555555
0.92 0.8755555555555555
0.9244444444444444 0.8755555555555555
0.9288888888888889 0.8755555555555555
0.9333333333333333 0.8755555555555555
0.9377777777777778 0.88
0.9422222222222222 0.8888888888888888
0.9466666666666667 0.8933333333333333
0.9511111111111111 0.8933333333333333
0.9555555555555556 0.8933333333333333
0.96 0.8933333333333333
0.9644444444444444 0.8933333333333333
0.9688888888888889 0.8933333333333333
0.9733333333333334 0.8933333333333333
0.9777777777777777 0.8933333333333333
0.9822222222222222 0.8933333333333333
0.9866666666666667 0.8977777777777778
0.9911111111111112 0.8977777777777778
0.9955555555555555 1.0


==> photobombing-intersection/ig.txt <==
#explanation size    #retained accuracy
0.0 0.05
0.01 0.07
0.02 0.09
0.03 0.13
0.04 0.16
0.05 0.17
0.06 0.18
0.07 0.22
0.08 0.27
0.09 0.3
0.1 0.3
0.11 0.3
0.12 0.3
0.13 0.32
0.14 0.33
0.15 0.33
0.16 0.33
0.17 0.36
0.18 0.37
0.19 0.4
0.2 0.4
0.21 0.42
0.22 0.45
0.23 0.46
0.24 0.47
0.25 0.48
0.26 0.48
0.27 0.49
0.28 0.51
0.29 0.52
0.3 0.53
0.31 0.53
0.32 0.53
0.33 0.54
0.34 0.54
0.35 0.55
0.36 0.56
0.37 0.57
0.38 0.57
0.39 0.58
0.4 0.59
0.41 0.59
0.42 0.59
0.43 0.6
0.44 0.61
0.45 0.62
0.46 0.63
0.47 0.64
0.48 0.64
0.49 0.64
0.5 0.66
0.51 0.67
0.52 0.68
0.53 0.68
0.54 0.69
0.55 0.69
0.56 0.69
0.57 0.7
0.58 0.7
0.59 0.7
0.6 0.7
0.61 0.7
0.62 0.7
0.63 0.71
0.64 0.72
0.65 0.72
0.66 0.72
0.67 0.72
0.68 0.72
0.69 0.72
0.7 0.72
0.71 0.72
0.72 0.74
0.73 0.74
0.74 0.74
0.75 0.76
0.76 0.78
0.77 0.78
0.78 0.8
0.79 0.8
0.8 0.81
0.81 0.81
0.82 0.83
0.83 0.84
0.84 0.85
0.85 0.86
0.86 0.86
0.87 0.86
0.88 0.87
0.89 0.87
0.9 0.87
0.91 0.88
0.92 0.88
0.93 0.88
0.94 0.88
0.95 0.89
0.96 0.91
0.97 0.91
0.98 0.92
0.99 1.0


==> photobombing-intersection/lrp.txt <==
#explanation size    #retained accuracy
0.0 0.049107142857142856
0.004464285714285714 0.07589285714285714
0.008928571428571428 0.10267857142857142
0.013392857142857142 0.125
0.017857142857142856 0.14285714285714285
0.022321428571428572 0.16517857142857142
0.026785714285714284 0.19196428571428573
0.03125 0.21428571428571427
0.03571428571428571 0.23214285714285715
0.04017857142857143 0.24107142857142858
0.044642857142857144 0.2767857142857143
0.049107142857142856 0.2857142857142857
0.05357142857142857 0.29464285714285715
0.05803571428571429 0.3080357142857143
0.0625 0.32142857142857145
0.06696428571428571 0.33482142857142855
0.07142857142857142 0.3392857142857143
0.07589285714285714 0.3392857142857143
0.08035714285714286 0.35267857142857145
0.08482142857142858 0.36607142857142855
0.08928571428571429 0.375
0.09375 0.38839285714285715
0.09821428571428571 0.39285714285714285
0.10267857142857142 0.4107142857142857
0.10714285714285714 0.41517857142857145
0.11160714285714286 0.4330357142857143
0.11607142857142858 0.4375
0.12053571428571429 0.4375
0.125 0.4419642857142857
0.12946428571428573 0.45535714285714285
0.13392857142857142 0.4642857142857143
0.13839285714285715 0.46875
0.14285714285714285 0.4732142857142857
0.14732142857142858 0.47767857142857145
0.15178571428571427 0.47767857142857145
0.15625 0.48214285714285715
0.16071428571428573 0.48660714285714285
0.16517857142857142 0.49107142857142855
0.16964285714285715 0.5044642857142857
0.17410714285714285 0.5089285714285714
0.17857142857142858 0.5133928571428571
0.18303571428571427 0.5133928571428571
0.1875 0.5178571428571429
0.19196428571428573 0.5267857142857143
0.19642857142857142 0.5267857142857143
0.20089285714285715 0.5267857142857143
0.20535714285714285 0.5267857142857143
0.20982142857142858 0.5267857142857143
0.21428571428571427 0.53125
0.21875 0.5401785714285714
0.22321428571428573 0.5446428571428571
0.22767857142857142 0.5446428571428571
0.23214285714285715 0.5491071428571429
0.23660714285714285 0.5491071428571429
0.24107142857142858 0.5535714285714286
0.24553571428571427 0.5625
0.25 0.5714285714285714
0.2544642857142857 0.5758928571428571
0.25892857142857145 0.5758928571428571
0.26339285714285715 0.5803571428571429
0.26785714285714285 0.5848214285714286
0.27232142857142855 0.5848214285714286
0.2767857142857143 0.5892857142857143
0.28125 0.5982142857142857
0.2857142857142857 0.5982142857142857
0.29017857142857145 0.6026785714285714
0.29464285714285715 0.6160714285714286
0.29910714285714285 0.6160714285714286
0.30357142857142855 0.6205357142857143
0.3080357142857143 0.6205357142857143
0.3125 0.625
0.3169642857142857 0.6294642857142857
0.32142857142857145 0.6294642857142857
0.32589285714285715 0.6294642857142857
0.33035714285714285 0.6294642857142857
0.33482142857142855 0.6294642857142857
0.3392857142857143 0.6294642857142857
0.34375 0.6339285714285714
0.3482142857142857 0.6383928571428571
0.35267857142857145 0.6383928571428571
0.35714285714285715 0.6383928571428571
0.36160714285714285 0.6383928571428571
0.36607142857142855 0.6428571428571429
0.3705357142857143 0.6428571428571429
0.375 0.6473214285714286
0.3794642857142857 0.6517857142857143
0.38392857142857145 0.65625
0.38839285714285715 0.65625
0.39285714285714285 0.65625
0.39732142857142855 0.65625
0.4017857142857143 0.65625
0.40625 0.65625
0.4107142857142857 0.6607142857142857
0.41517857142857145 0.6651785714285714
0.41964285714285715 0.6741071428571429
0.42410714285714285 0.6741071428571429
0.42857142857142855 0.6741071428571429
0.4330357142857143 0.6741071428571429
0.4375 0.6785714285714286
0.4419642857142857 0.6785714285714286
0.44642857142857145 0.6875
0.45089285714285715 0.6919642857142857
0.45535714285714285 0.6919642857142857
0.45982142857142855 0.6919642857142857
0.4642857142857143 0.6964285714285714
0.46875 0.6964285714285714
0.4732142857142857 0.7008928571428571
0.47767857142857145 0.7008928571428571
0.48214285714285715 0.7142857142857143
0.48660714285714285 0.7142857142857143
0.49107142857142855 0.7142857142857143
0.4955357142857143 0.7142857142857143
0.5 0.7142857142857143
0.5044642857142857 0.71875
0.5089285714285714 0.71875
0.5133928571428571 0.71875
0.5178571428571429 0.71875
0.5223214285714286 0.7232142857142857
0.5267857142857143 0.7232142857142857
0.53125 0.7232142857142857
0.5357142857142857 0.7276785714285714
0.5401785714285714 0.7276785714285714
0.5446428571428571 0.7276785714285714
0.5491071428571429 0.7276785714285714
0.5535714285714286 0.7276785714285714
0.5580357142857143 0.7321428571428571
0.5625 0.7321428571428571
0.5669642857142857 0.7321428571428571
0.5714285714285714 0.7321428571428571
0.5758928571428571 0.7321428571428571
0.5803571428571429 0.7366071428571429
0.5848214285714286 0.7366071428571429
0.5892857142857143 0.7410714285714286
0.59375 0.7410714285714286
0.5982142857142857 0.7455357142857143
0.6026785714285714 0.7455357142857143
0.6071428571428571 0.7455357142857143
0.6116071428571429 0.7455357142857143
0.6160714285714286 0.7455357142857143
0.6205357142857143 0.7589285714285714
0.625 0.7589285714285714
0.6294642857142857 0.7633928571428571
0.6339285714285714 0.7633928571428571
0.6383928571428571 0.7723214285714286
0.6428571428571429 0.7767857142857143
0.6473214285714286 0.7767857142857143
0.6517857142857143 0.78125
0.65625 0.78125
0.6607142857142857 0.78125
0.6651785714285714 0.7857142857142857
0.6696428571428571 0.7857142857142857
0.6741071428571429 0.7946428571428571
0.6785714285714286 0.7946428571428571
0.6830357142857143 0.7946428571428571
0.6875 0.7991071428571429
0.6919642857142857 0.7991071428571429
0.6964285714285714 0.7991071428571429
0.7008928571428571 0.7991071428571429
0.7053571428571429 0.7991071428571429
0.7098214285714286 0.7991071428571429
0.7142857142857143 0.7991071428571429
0.71875 0.8035714285714286
0.7232142857142857 0.8035714285714286
0.7276785714285714 0.8035714285714286
0.7321428571428571 0.8035714285714286
0.7366071428571429 0.8035714285714286
0.7410714285714286 0.8035714285714286
0.7455357142857143 0.8035714285714286
0.75 0.8035714285714286
0.7544642857142857 0.8125
0.7589285714285714 0.8125
0.7633928571428571 0.8125
0.7678571428571429 0.8169642857142857
0.7723214285714286 0.8258928571428571
0.7767857142857143 0.8258928571428571
0.78125 0.8258928571428571
0.7857142857142857 0.8258928571428571
0.7901785714285714 0.8258928571428571
0.7946428571428571 0.8258928571428571
0.7991071428571429 0.8258928571428571
0.8035714285714286 0.8258928571428571
0.8080357142857143 0.8258928571428571
0.8125 0.8258928571428571
0.8169642857142857 0.8258928571428571
0.8214285714285714 0.8303571428571429
0.8258928571428571 0.8303571428571429
0.8303571428571429 0.8303571428571429
0.8348214285714286 0.8303571428571429
0.8392857142857143 0.8348214285714286
0.84375 0.8348214285714286
0.8482142857142857 0.8348214285714286
0.8526785714285714 0.84375
0.8571428571428571 0.84375
0.8616071428571429 0.84375
0.8660714285714286 0.8482142857142857
0.8705357142857143 0.8482142857142857
0.875 0.8526785714285714
0.8794642857142857 0.8526785714285714
0.8839285714285714 0.8526785714285714
0.8883928571428571 0.8571428571428571
0.8928571428571429 0.8571428571428571
0.8973214285714286 0.8571428571428571
0.9017857142857143 0.8571428571428571
0.90625 0.8571428571428571
0.9107142857142857 0.8616071428571429
0.9151785714285714 0.8660714285714286
0.9196428571428571 0.8660714285714286
0.9241071428571429 0.8660714285714286
0.9285714285714286 0.8660714285714286
0.9330357142857143 0.8660714285714286
0.9375 0.8705357142857143
0.9419642857142857 0.875
0.9464285714285714 0.875
0.9508928571428571 0.875
0.9553571428571429 0.8794642857142857
0.9598214285714286 0.8839285714285714
0.9642857142857143 0.8839285714285714
0.96875 0.8839285714285714
0.9732142857142857 0.8839285714285714
0.9776785714285714 0.8839285714285714
0.9821428571428571 0.8839285714285714
0.9866071428571429 0.8883928571428571
0.9910714285714286 0.8928571428571429
0.9955357142857143 1.0


==> photobombing-intersection/rap.txt <==
#explanation size    #retained accuracy
0.0 0.22477064220183487
0.0045871559633027525 0.26146788990825687
0.009174311926605505 0.29357798165137616
0.013761467889908258 0.3302752293577982
0.01834862385321101 0.3577981651376147
0.022935779816513763 0.3669724770642202
0.027522935779816515 0.38073394495412843
0.03211009174311927 0.38990825688073394
0.03669724770642202 0.40825688073394495
0.04128440366972477 0.41284403669724773
0.045871559633027525 0.42201834862385323
0.05045871559633028 0.42660550458715596
0.05504587155963303 0.43577981651376146
0.05963302752293578 0.44495412844036697
0.06422018348623854 0.4541284403669725
0.06880733944954129 0.45871559633027525
0.07339449541284404 0.45871559633027525
0.0779816513761468 0.46788990825688076
0.08256880733944955 0.4724770642201835
0.0871559633027523 0.481651376146789
0.09174311926605505 0.48623853211009177
0.0963302752293578 0.48623853211009177
0.10091743119266056 0.4908256880733945
0.10550458715596331 0.5
0.11009174311926606 0.5
0.11467889908256881 0.5
0.11926605504587157 0.5045871559633027
0.12385321100917432 0.5091743119266054
0.12844036697247707 0.5091743119266054
0.13302752293577982 0.5091743119266054
0.13761467889908258 0.5091743119266054
0.14220183486238533 0.5091743119266054
0.14678899082568808 0.5137614678899083
0.15137614678899083 0.5137614678899083
0.1559633027522936 0.5137614678899083
0.16055045871559634 0.518348623853211
0.1651376146788991 0.5229357798165137
0.16972477064220184 0.5229357798165137
0.1743119266055046 0.5275229357798165
0.17889908256880735 0.5275229357798165
0.1834862385321101 0.5321100917431193
0.18807339449541285 0.5321100917431193
0.1926605504587156 0.5321100917431193
0.19724770642201836 0.5321100917431193
0.2018348623853211 0.5321100917431193
0.20642201834862386 0.536697247706422
0.21100917431192662 0.536697247706422
0.21559633027522937 0.536697247706422
0.22018348623853212 0.536697247706422
0.22477064220183487 0.536697247706422
0.22935779816513763 0.536697247706422
0.23394495412844038 0.536697247706422
0.23853211009174313 0.5412844036697247
0.24311926605504589 0.5458715596330275
0.24770642201834864 0.5504587155963303
0.25229357798165136 0.5504587155963303
0.25688073394495414 0.5504587155963303
0.26146788990825687 0.5504587155963303
0.26605504587155965 0.5504587155963303
0.2706422018348624 0.5504587155963303
0.27522935779816515 0.5596330275229358
0.2798165137614679 0.5596330275229358
0.28440366972477066 0.5596330275229358
0.2889908256880734 0.5642201834862385
0.29357798165137616 0.5642201834862385
0.2981651376146789 0.5688073394495413
0.30275229357798167 0.5688073394495413
0.3073394495412844 0.5688073394495413
0.3119266055045872 0.5688073394495413
0.3165137614678899 0.5688073394495413
0.3211009174311927 0.5688073394495413
0.3256880733944954 0.5688073394495413
0.3302752293577982 0.5688073394495413
0.3348623853211009 0.5688073394495413
0.3394495412844037 0.5688073394495413
0.3440366972477064 0.573394495412844
0.3486238532110092 0.573394495412844
0.3532110091743119 0.573394495412844
0.3577981651376147 0.573394495412844
0.3623853211009174 0.573394495412844
0.3669724770642202 0.573394495412844
0.37155963302752293 0.573394495412844
0.3761467889908257 0.5779816513761468
0.38073394495412843 0.5825688073394495
0.3853211009174312 0.5825688073394495
0.38990825688073394 0.5825688073394495
0.3944954128440367 0.5871559633027523
0.39908256880733944 0.591743119266055
0.4036697247706422 0.591743119266055
0.40825688073394495 0.5963302752293578
0.41284403669724773 0.5963302752293578
0.41743119266055045 0.5963302752293578
0.42201834862385323 0.5963302752293578
0.42660550458715596 0.5963302752293578
0.43119266055045874 0.5963302752293578
0.43577981651376146 0.5963302752293578
0.44036697247706424 0.5963302752293578
0.44495412844036697 0.5963302752293578
0.44954128440366975 0.5963302752293578
0.4541284403669725 0.6009174311926605
0.45871559633027525 0.6100917431192661
0.463302752293578 0.6100917431192661
0.46788990825688076 0.6100917431192661
0.4724770642201835 0.6100917431192661
0.47706422018348627 0.6100917431192661
0.481651376146789 0.6100917431192661
0.48623853211009177 0.6100917431192661
0.4908256880733945 0.6100917431192661
0.4954128440366973 0.6100917431192661
0.5 0.6146788990825688
0.5045871559633027 0.6192660550458715
0.5091743119266054 0.6192660550458715
0.5137614678899083 0.6192660550458715
0.518348623853211 0.6192660550458715
0.5229357798165137 0.6192660550458715
0.5275229357798165 0.6192660550458715
0.5321100917431193 0.6192660550458715
0.536697247706422 0.6192660550458715
0.5412844036697247 0.6192660550458715
0.5458715596330275 0.6192660550458715
0.5504587155963303 0.6192660550458715
0.555045871559633 0.6192660550458715
0.5596330275229358 0.6192660550458715
0.5642201834862385 0.6192660550458715
0.5688073394495413 0.6192660550458715
0.573394495412844 0.6192660550458715
0.5779816513761468 0.6192660550458715
0.5825688073394495 0.6192660550458715
0.5871559633027523 0.6238532110091743
0.591743119266055 0.6238532110091743
0.5963302752293578 0.6238532110091743
0.6009174311926605 0.6284403669724771
0.6055045871559633 0.6284403669724771
0.6100917431192661 0.6284403669724771
0.6146788990825688 0.6284403669724771
0.6192660550458715 0.6284403669724771
0.6238532110091743 0.6284403669724771
0.6284403669724771 0.6284403669724771
0.6330275229357798 0.6284403669724771
0.6376146788990825 0.6330275229357798
0.6422018348623854 0.6330275229357798
0.6467889908256881 0.6330275229357798
0.6513761467889908 0.6330275229357798
0.6559633027522935 0.6330275229357798
0.6605504587155964 0.6330275229357798
0.6651376146788991 0.6330275229357798
0.6697247706422018 0.6330275229357798
0.6743119266055045 0.6330275229357798
0.6788990825688074 0.6376146788990825
0.6834862385321101 0.6376146788990825
0.6880733944954128 0.6376146788990825
0.6926605504587156 0.6422018348623854
0.6972477064220184 0.6422018348623854
0.7018348623853211 0.6467889908256881
0.7064220183486238 0.6467889908256881
0.7110091743119266 0.6513761467889908
0.7155963302752294 0.6513761467889908
0.7201834862385321 0.6513761467889908
0.7247706422018348 0.6513761467889908
0.7293577981651376 0.6513761467889908
0.7339449541284404 0.6513761467889908
0.7385321100917431 0.6513761467889908
0.7431192660550459 0.6559633027522935
0.7477064220183486 0.6559633027522935
0.7522935779816514 0.6559633027522935
0.7568807339449541 0.6559633027522935
0.7614678899082569 0.6559633027522935
0.7660550458715596 0.6559633027522935
0.7706422018348624 0.6559633027522935
0.7752293577981652 0.6605504587155964
0.7798165137614679 0.6605504587155964
0.7844036697247706 0.6605504587155964
0.7889908256880734 0.6605504587155964
0.7935779816513762 0.6605504587155964
0.7981651376146789 0.6605504587155964
0.8027522935779816 0.6605504587155964
0.8073394495412844 0.6697247706422018
0.8119266055045872 0.6743119266055045
0.8165137614678899 0.6743119266055045
0.8211009174311926 0.6743119266055045
0.8256880733944955 0.6788990825688074
0.8302752293577982 0.6788990825688074
0.8348623853211009 0.6834862385321101
0.8394495412844036 0.6834862385321101
0.8440366972477065 0.6834862385321101
0.8486238532110092 0.6834862385321101
0.8532110091743119 0.6834862385321101
0.8577981651376146 0.6834862385321101
0.8623853211009175 0.6834862385321101
0.8669724770642202 0.6834862385321101
0.8715596330275229 0.6834862385321101
0.8761467889908257 0.6880733944954128
0.8807339449541285 0.6880733944954128
0.8853211009174312 0.6880733944954128
0.8899082568807339 0.6926605504587156
0.8944954128440367 0.6972477064220184
0.8990825688073395 0.7018348623853211
0.9036697247706422 0.7064220183486238
0.908256880733945 0.7110091743119266
0.9128440366972477 0.7110091743119266
0.9174311926605505 0.7155963302752294
0.9220183486238532 0.7201834862385321
0.926605504587156 0.7247706422018348
0.9311926605504587 0.7247706422018348
0.9357798165137615 0.7247706422018348
0.9403669724770642 0.7293577981651376
0.944954128440367 0.7293577981651376
0.9495412844036697 0.7339449541284404
0.9541284403669725 0.7385321100917431
0.9587155963302753 0.7431192660550459
0.963302752293578 0.7431192660550459
0.9678899082568807 0.7431192660550459
0.9724770642201835 0.7477064220183486
0.9770642201834863 0.7477064220183486
0.981651376146789 0.7522935779816514
0.9862385321100917 0.7614678899082569
0.9908256880733946 0.7752293577981652
0.9954128440366973 1.0


==> photobombing-intersection/rise.txt <==
#explanation size    #retained accuracy
0.0 0.4297520661157025
0.008264462809917356 0.45454545454545453
0.01652892561983471 0.4793388429752066
0.024793388429752067 0.48760330578512395
0.03305785123966942 0.5041322314049587
0.04132231404958678 0.512396694214876
0.049586776859504134 0.5206611570247934
0.05785123966942149 0.5371900826446281
0.06611570247933884 0.5454545454545454
0.0743801652892562 0.5537190082644629
0.08264462809917356 0.5537190082644629
0.09090909090909091 0.5785123966942148
0.09917355371900827 0.5950413223140496
0.10743801652892562 0.6115702479338843
0.11570247933884298 0.6198347107438017
0.12396694214876033 0.628099173553719
0.1322314049586777 0.6363636363636364
0.14049586776859505 0.6363636363636364
0.1487603305785124 0.6363636363636364
0.15702479338842976 0.6363636363636364
0.1652892561983471 0.6446280991735537
0.17355371900826447 0.6611570247933884
0.18181818181818182 0.6611570247933884
0.19008264462809918 0.6611570247933884
0.19834710743801653 0.6611570247933884
0.2066115702479339 0.6694214876033058
0.21487603305785125 0.6694214876033058
0.2231404958677686 0.6694214876033058
0.23140495867768596 0.6942148760330579
0.2396694214876033 0.6942148760330579
0.24793388429752067 0.7024793388429752
0.256198347107438 0.7024793388429752
0.2644628099173554 0.7024793388429752
0.2727272727272727 0.7024793388429752
0.2809917355371901 0.7024793388429752
0.2892561983471074 0.71900826446281
0.2975206611570248 0.71900826446281
0.30578512396694213 0.7272727272727273
0.3140495867768595 0.7272727272727273
0.32231404958677684 0.7355371900826446
0.3305785123966942 0.7355371900826446
0.33884297520661155 0.7520661157024794
0.34710743801652894 0.7603305785123967
0.35537190082644626 0.7603305785123967
0.36363636363636365 0.7603305785123967
0.371900826446281 0.768595041322314
0.38016528925619836 0.768595041322314
0.3884297520661157 0.768595041322314
0.39669421487603307 0.768595041322314
0.4049586776859504 0.7768595041322314
0.4132231404958678 0.7933884297520661
0.4214876033057851 0.7933884297520661
0.4297520661157025 0.7933884297520661
0.4380165289256198 0.8016528925619835
0.4462809917355372 0.8016528925619835
0.45454545454545453 0.8016528925619835
0.4628099173553719 0.8099173553719008
0.47107438016528924 0.8099173553719008
0.4793388429752066 0.8181818181818182
0.48760330578512395 0.8181818181818182
0.49586776859504134 0.8181818181818182
0.5041322314049587 0.8347107438016529
0.512396694214876 0.8347107438016529
0.5206611570247934 0.8347107438016529
0.5289256198347108 0.8429752066115702
0.5371900826446281 0.8429752066115702
0.5454545454545454 0.8429752066115702
0.5537190082644629 0.8429752066115702
0.5619834710743802 0.8429752066115702
0.5702479338842975 0.8512396694214877
0.5785123966942148 0.8512396694214877
0.5867768595041323 0.859504132231405
0.5950413223140496 0.859504132231405
0.6033057851239669 0.859504132231405
0.6115702479338843 0.859504132231405
0.6198347107438017 0.859504132231405
0.628099173553719 0.8677685950413223
0.6363636363636364 0.8677685950413223
0.6446280991735537 0.8842975206611571
0.6528925619834711 0.8842975206611571
0.6611570247933884 0.8842975206611571
0.6694214876033058 0.8842975206611571
0.6776859504132231 0.8842975206611571
0.6859504132231405 0.9090909090909091
0.6942148760330579 0.9090909090909091
0.7024793388429752 0.9173553719008265
0.7107438016528925 0.9173553719008265
0.71900826446281 0.9173553719008265
0.7272727272727273 0.9173553719008265
0.7355371900826446 0.9173553719008265
0.743801652892562 0.9173553719008265
0.7520661157024794 0.9173553719008265
0.7603305785123967 0.9256198347107438
0.768595041322314 0.9256198347107438
0.7768595041322314 0.9256198347107438
0.7851239669421488 0.9256198347107438
0.7933884297520661 0.9338842975206612
0.8016528925619835 0.9338842975206612
0.8099173553719008 0.9338842975206612
0.8181818181818182 0.9421487603305785
0.8264462809917356 0.9421487603305785
0.8347107438016529 0.9421487603305785
0.8429752066115702 0.9504132231404959
0.8512396694214877 0.9504132231404959
0.859504132231405 0.9504132231404959
0.8677685950413223 0.9504132231404959
0.8760330578512396 0.9504132231404959
0.8842975206611571 0.9504132231404959
0.8925619834710744 0.9504132231404959
0.9008264462809917 0.9504132231404959
0.9090909090909091 0.9504132231404959
0.9173553719008265 0.9504132231404959
0.9256198347107438 0.9504132231404959
0.9338842975206612 0.9586776859504132
0.9421487603305785 0.9586776859504132
0.9504132231404959 0.9586776859504132
0.9586776859504132 0.9669421487603306
0.9669421487603306 0.9669421487603306
0.9752066115702479 0.9669421487603306
0.9834710743801653 0.9669421487603306
0.9917355371900827 1.0


==> photobombing-intersection/sbfl.txt <==
#explanation size    #retained accuracy
0.0 0.3304093567251462
0.0029239766081871343 0.3362573099415205
0.005847953216374269 0.34502923976608185
0.008771929824561403 0.3508771929824561
0.011695906432748537 0.36257309941520466
0.014619883040935672 0.3684210526315789
0.017543859649122806 0.3713450292397661
0.02046783625730994 0.3742690058479532
0.023391812865497075 0.3742690058479532
0.02631578947368421 0.38011695906432746
0.029239766081871343 0.38011695906432746
0.03216374269005848 0.3830409356725146
0.03508771929824561 0.3888888888888889
0.038011695906432746 0.3888888888888889
0.04093567251461988 0.391812865497076
0.043859649122807015 0.39766081871345027
0.04678362573099415 0.40058479532163743
0.049707602339181284 0.40350877192982454
0.05263157894736842 0.4064327485380117
0.05555555555555555 0.4064327485380117
0.05847953216374269 0.4093567251461988
0.06140350877192982 0.4093567251461988
0.06432748538011696 0.4152046783625731
0.06725146198830409 0.4239766081871345
0.07017543859649122 0.4269005847953216
0.07309941520467836 0.4269005847953216
0.07602339181286549 0.4269005847953216
0.07894736842105263 0.43567251461988304
0.08187134502923976 0.43859649122807015
0.0847953216374269 0.4444444444444444
0.08771929824561403 0.4473684210526316
0.09064327485380116 0.4473684210526316
0.0935672514619883 0.4502923976608187
0.09649122807017543 0.4502923976608187
0.09941520467836257 0.4502923976608187
0.1023391812865497 0.45614035087719296
0.10526315789473684 0.4590643274853801
0.10818713450292397 0.4619883040935672
0.1111111111111111 0.4619883040935672
0.11403508771929824 0.4619883040935672
0.11695906432748537 0.4649122807017544
0.11988304093567251 0.4678362573099415
0.12280701754385964 0.47076023391812866
0.12573099415204678 0.4766081871345029
0.1286549707602339 0.47953216374269003
0.13157894736842105 0.4824561403508772
0.13450292397660818 0.4824561403508772
0.13742690058479531 0.48830409356725146
0.14035087719298245 0.49415204678362573
0.14327485380116958 0.5
0.14619883040935672 0.5029239766081871
0.14912280701754385 0.5029239766081871
0.15204678362573099 0.5087719298245614
0.15497076023391812 0.5087719298245614
0.15789473684210525 0.5087719298245614
0.1608187134502924 0.5116959064327485
0.16374269005847952 0.5116959064327485
0.16666666666666666 0.5116959064327485
0.1695906432748538 0.5146198830409356
0.17251461988304093 0.5146198830409356
0.17543859649122806 0.5175438596491229
0.1783625730994152 0.5175438596491229
0.18128654970760233 0.52046783625731
0.18421052631578946 0.5233918128654971
0.1871345029239766 0.5233918128654971
0.19005847953216373 0.5233918128654971
0.19298245614035087 0.5233918128654971
0.195906432748538 0.5263157894736842
0.19883040935672514 0.5292397660818714
0.20175438596491227 0.5292397660818714
0.2046783625730994 0.5292397660818714
0.20760233918128654 0.5292397660818714
0.21052631578947367 0.5292397660818714
0.2134502923976608 0.5292397660818714
0.21637426900584794 0.5321637426900585
0.21929824561403508 0.5321637426900585
0.2222222222222222 0.5350877192982456
0.22514619883040934 0.5380116959064327
0.22807017543859648 0.5380116959064327
0.2309941520467836 0.5380116959064327
0.23391812865497075 0.5380116959064327
0.23684210526315788 0.5380116959064327
0.23976608187134502 0.5380116959064327
0.24269005847953215 0.5409356725146199
0.24561403508771928 0.5409356725146199
0.24853801169590642 0.5409356725146199
0.25146198830409355 0.5409356725146199
0.2543859649122807 0.5409356725146199
0.2573099415204678 0.543859649122807
0.260233918128655 0.543859649122807
0.2631578947368421 0.5497076023391813
0.26608187134502925 0.5497076023391813
0.26900584795321636 0.5497076023391813
0.2719298245614035 0.5497076023391813
0.27485380116959063 0.5526315789473685
0.2777777777777778 0.5526315789473685
0.2807017543859649 0.5526315789473685
0.28362573099415206 0.5526315789473685
0.28654970760233917 0.5526315789473685
0.2894736842105263 0.5555555555555556
0.29239766081871343 0.5584795321637427
0.2953216374269006 0.5584795321637427
0.2982456140350877 0.564327485380117
0.30116959064327486 0.5672514619883041
0.30409356725146197 0.5672514619883041
0.30701754385964913 0.5672514619883041
0.30994152046783624 0.5672514619883041
0.3128654970760234 0.5701754385964912
0.3157894736842105 0.5701754385964912
0.31871345029239767 0.5701754385964912
0.3216374269005848 0.5701754385964912
0.32456140350877194 0.5730994152046783
0.32748538011695905 0.5760233918128655
0.3304093567251462 0.5789473684210527
0.3333333333333333 0.5818713450292398
0.3362573099415205 0.5818713450292398
0.3391812865497076 0.5818713450292398
0.34210526315789475 0.5818713450292398
0.34502923976608185 0.5818713450292398
0.347953216374269 0.5818713450292398
0.3508771929824561 0.5818713450292398
0.3538011695906433 0.5818713450292398
0.3567251461988304 0.5847953216374269
0.35964912280701755 0.5847953216374269
0.36257309941520466 0.5847953216374269
0.3654970760233918 0.5847953216374269
0.3684210526315789 0.5847953216374269
0.3713450292397661 0.5877192982456141
0.3742690058479532 0.5906432748538012
0.37719298245614036 0.5906432748538012
0.38011695906432746 0.5906432748538012
0.3830409356725146 0.5906432748538012
0.38596491228070173 0.5935672514619883
0.3888888888888889 0.5935672514619883
0.391812865497076 0.5935672514619883
0.39473684210526316 0.5935672514619883
0.39766081871345027 0.5935672514619883
0.40058479532163743 0.5964912280701754
0.40350877192982454 0.5994152046783626
0.4064327485380117 0.6023391812865497
0.4093567251461988 0.6081871345029239
0.41228070175438597 0.6111111111111112
0.4152046783625731 0.6111111111111112
0.41812865497076024 0.6140350877192983
0.42105263157894735 0.6169590643274854
0.4239766081871345 0.6169590643274854
0.4269005847953216 0.6198830409356725
0.4298245614035088 0.6257309941520468
0.4327485380116959 0.6286549707602339
0.43567251461988304 0.6286549707602339
0.43859649122807015 0.6345029239766082
0.4415204678362573 0.6374269005847953
0.4444444444444444 0.6374269005847953
0.4473684210526316 0.6374269005847953
0.4502923976608187 0.6374269005847953
0.45321637426900585 0.6403508771929824
0.45614035087719296 0.6403508771929824
0.4590643274853801 0.6403508771929824
0.4619883040935672 0.6432748538011696
0.4649122807017544 0.6461988304093568
0.4678362573099415 0.6461988304093568
0.47076023391812866 0.6461988304093568
0.47368421052631576 0.6461988304093568
0.4766081871345029 0.6461988304093568
0.47953216374269003 0.6461988304093568
0.4824561403508772 0.6461988304093568
0.4853801169590643 0.6491228070175439
0.48830409356725146 0.652046783625731
0.49122807017543857 0.652046783625731
0.49415204678362573 0.652046783625731
0.49707602339181284 0.652046783625731
0.5 0.6549707602339181
0.5029239766081871 0.6549707602339181
0.5058479532163743 0.6549707602339181
0.5087719298245614 0.6549707602339181
0.5116959064327485 0.6549707602339181
0.5146198830409356 0.6549707602339181
0.5175438596491229 0.6549707602339181
0.52046783625731 0.6549707602339181
0.5233918128654971 0.6549707602339181
0.5263157894736842 0.6549707602339181
0.5292397660818714 0.6608187134502924
0.5321637426900585 0.6608187134502924
0.5350877192982456 0.6666666666666666
0.5380116959064327 0.6666666666666666
0.5409356725146199 0.6666666666666666
0.543859649122807 0.6666666666666666
0.5467836257309941 0.6666666666666666
0.5497076023391813 0.6695906432748538
0.5526315789473685 0.6754385964912281
0.5555555555555556 0.6754385964912281
0.5584795321637427 0.6783625730994152
0.5614035087719298 0.6812865497076024
0.564327485380117 0.6812865497076024
0.5672514619883041 0.6871345029239766
0.5701754385964912 0.6900584795321637
0.5730994152046783 0.6900584795321637
0.5760233918128655 0.6900584795321637
0.5789473684210527 0.695906432748538
0.5818713450292398 0.6988304093567251
0.5847953216374269 0.6988304093567251
0.5877192982456141 0.6988304093567251
0.5906432748538012 0.6988304093567251
0.5935672514619883 0.7017543859649122
0.5964912280701754 0.7076023391812866
0.5994152046783626 0.7105263157894737
0.6023391812865497 0.7105263157894737
0.6052631578947368 0.7105263157894737
0.6081871345029239 0.7134502923976608
0.6111111111111112 0.7134502923976608
0.6140350877192983 0.7134502923976608
0.6169590643274854 0.716374269005848
0.6198830409356725 0.716374269005848
0.6228070175438597 0.716374269005848
0.6257309941520468 0.7192982456140351
0.6286549707602339 0.7222222222222222
0.631578947368421 0.7222222222222222
0.6345029239766082 0.7222222222222222
0.6374269005847953 0.7251461988304093
0.6403508771929824 0.7280701754385965
0.6432748538011696 0.7280701754385965
0.6461988304093568 0.7280701754385965
0.6491228070175439 0.7339181286549707
0.652046783625731 0.7339181286549707
0.6549707602339181 0.7339181286549707
0.6578947368421053 0.7339181286549707
0.6608187134502924 0.7339181286549707
0.6637426900584795 0.7339181286549707
0.6666666666666666 0.7339181286549707
0.6695906432748538 0.7368421052631579
0.672514619883041 0.7368421052631579
0.6754385964912281 0.7368421052631579
0.6783625730994152 0.7368421052631579
0.6812865497076024 0.7368421052631579
0.6842105263157895 0.7368421052631579
0.6871345029239766 0.7426900584795322
0.6900584795321637 0.7426900584795322
0.6929824561403509 0.7426900584795322
0.695906432748538 0.7485380116959064
0.6988304093567251 0.7514619883040936
0.7017543859649122 0.7514619883040936
0.7046783625730995 0.7514619883040936
0.7076023391812866 0.7543859649122807
0.7105263157894737 0.7543859649122807
0.7134502923976608 0.7573099415204678
0.716374269005848 0.7573099415204678
0.7192982456140351 0.7602339181286549
0.7222222222222222 0.7631578947368421
0.7251461988304093 0.7660818713450293
0.7280701754385965 0.7660818713450293
0.7309941520467836 0.7719298245614035
0.7339181286549707 0.7719298245614035
0.7368421052631579 0.7719298245614035
0.7397660818713451 0.7719298245614035
0.7426900584795322 0.7748538011695907
0.7456140350877193 0.7807017543859649
0.7485380116959064 0.7807017543859649
0.7514619883040936 0.7807017543859649
0.7543859649122807 0.783625730994152
0.7573099415204678 0.7865497076023392
0.7602339181286549 0.7865497076023392
0.7631578947368421 0.7865497076023392
0.7660818713450293 0.7894736842105263
0.7690058479532164 0.7923976608187134
0.7719298245614035 0.7923976608187134
0.7748538011695907 0.7953216374269005
0.7777777777777778 0.7953216374269005
0.7807017543859649 0.7982456140350878
0.783625730994152 0.7982456140350878
0.7865497076023392 0.7982456140350878
0.7894736842105263 0.7982456140350878
0.7923976608187134 0.7982456140350878
0.7953216374269005 0.7982456140350878
0.7982456140350878 0.804093567251462
0.8011695906432749 0.804093567251462
0.804093567251462 0.804093567251462
0.8070175438596491 0.804093567251462
0.8099415204678363 0.804093567251462
0.8128654970760234 0.8070175438596491
0.8157894736842105 0.8070175438596491
0.8187134502923976 0.8070175438596491
0.8216374269005848 0.8128654970760234
0.8245614035087719 0.8157894736842105
0.827485380116959 0.8157894736842105
0.8304093567251462 0.8157894736842105
0.8333333333333334 0.8216374269005848
0.8362573099415205 0.8216374269005848
0.8391812865497076 0.8245614035087719
0.8421052631578947 0.8245614035087719
0.8450292397660819 0.827485380116959
0.847953216374269 0.8304093567251462
0.8508771929824561 0.8304093567251462
0.8538011695906432 0.8304093567251462
0.8567251461988304 0.8304093567251462
0.8596491228070176 0.8304093567251462
0.8625730994152047 0.8333333333333334
0.8654970760233918 0.8362573099415205
0.868421052631579 0.8362573099415205
0.8713450292397661 0.8362573099415205
0.8742690058479532 0.8391812865497076
0.8771929824561403 0.8391812865497076
0.8801169590643275 0.8421052631578947
0.8830409356725146 0.8421052631578947
0.8859649122807017 0.8450292397660819
0.8888888888888888 0.8450292397660819
0.8918128654970761 0.8450292397660819
0.8947368421052632 0.8450292397660819
0.8976608187134503 0.847953216374269
0.9005847953216374 0.847953216374269
0.9035087719298246 0.847953216374269
0.9064327485380117 0.8508771929824561
0.9093567251461988 0.8508771929824561
0.9122807017543859 0.8508771929824561
0.9152046783625731 0.8567251461988304
0.9181286549707602 0.8567251461988304
0.9210526315789473 0.8567251461988304
0.9239766081871345 0.8567251461988304
0.9269005847953217 0.8625730994152047
0.9298245614035088 0.8625730994152047
0.9327485380116959 0.8625730994152047
0.935672514619883 0.8654970760233918
0.9385964912280702 0.8654970760233918
0.9415204678362573 0.8654970760233918
0.9444444444444444 0.8654970760233918
0.9473684210526315 0.868421052631579
0.9502923976608187 0.868421052631579
0.9532163742690059 0.868421052631579
0.956140350877193 0.868421052631579
0.9590643274853801 0.868421052631579
0.9619883040935673 0.868421052631579
0.9649122807017544 0.8713450292397661
0.9678362573099415 0.8742690058479532
0.9707602339181286 0.8742690058479532
0.9736842105263158 0.8859649122807017
0.9766081871345029 0.8888888888888888
0.97953216374269 0.8888888888888888
0.9824561403508771 0.8918128654970761
0.9853801169590644 0.8918128654970761
0.9883040935672515 0.9005847953216374
0.9912280701754386 0.9035087719298246
0.9941520467836257 0.9064327485380117
0.9970760233918129 1.0

